Elasto-plastic large deformation analysis of multi-patch thin shells by isogeometric approach

This paper studies elasto-plastic large deformation behavior of thin shell structures using the isogeometric computational approach with the main focus on the efficiency in modelling the multi-patches and arbitrary material formulations. In terms of modelling, we employ the bending strip method to connect the patches in the structure. The incorporation of bending strips allows to eliminate the strict demand of the C1 continuity condition, which is postulated in the Kirchhoff-Love theory for thin shell, and therefore it enables us to use the standard multi-patch structure even with C0 continuity along the patch boundaries. Furthermore, arbitrary nonlinear material models such as hyperelasticity and finite strain plasticity are embedded in the shell formulation, from which a unified thin shell formulation can be achieved. In terms of analysis, the Bezier decomposition concept is used to retain the local support of the traditional finite element. The performance of the presented approach is verified through several numerical benchmarks.

==> graph/pinch_cylinder_F_u.txt <==
u       F
13.817  4.5
30.872  9.0
51.954  13.5
76.473  18.0
98.818  22.5
121.337 27.0
143.815 31.5
164.83  36.0


==> graph/pinched_cylinder_dg.txt <==
0.0  0.0
4.767507216342452  174.76803909250179
9.651931879355189  246.74605664153373
13.904626330045138  303.14924405599021
17.524107188432474  361.08975912510243
20.76363551571665  417.67191738201058
23.746684260866445  472.38483737758906
26.543204462085804  525.30475786451882
29.193548515556888  576.5817358730194
31.725208644828395  624.27625553750045
34.16376585076542  668.2881446921765
36.5190968901798  707.281743877596
38.7984820416692  738.76728513265505
41.02970833571419  766.31361855192279
43.237719863198286  799.55637204597042
45.40629074122942  830.86655823357148
47.55658803049178  868.31232744570889
49.695385639751436  914.16487614424545
51.8136643652627  964.85852651687833
53.892837862209284  1009.8340519938505
55.93325570860772  1043.6357071092582
57.97288960192035  1083.1490826066142
60.025446647517214  1137.5596628152246
62.08222558056867  1206.9673709792778
64.11697368463074  1275.6129239515967
66.10716907938377  1331.3430036604004
68.06596165245162  1373.7611007481839
69.9961836085563  1407.2992623949613
71.94158699778632  1453.1013522568171
73.91267459791057  1523.5703289209132
75.88163750213523  1604.5023564032463
77.8326540655363  1687.360593282657
79.75516532015625  1766.2838214628198
81.6376282049354  1831.19025949866
83.49258503290969  1885.8696155686011
85.31401914338798  1925.4604018456544
87.08607931499942  1939.1075934586468
88.87391677594428  1964.010599233598
90.69946087380043  2018.8958638710483
92.52911894848891  2091.5793148495432
94.34395312549313  2170.3191387844704
96.13372652088285  2248.8934789548734
97.89119638518235  2321.5099304735609
99.61228044295669  2383.6096729225596
101.29205304376043  2437.6443938472021
102.87144208580636  2478.5496027374656
104.21253286720773  2475.1562771412714
105.62032777068  2465.5712677408028
107.12099485387272  2470.2554408338556
108.6750309667134  2477.4382965348268
110.28769682791406  2503.8680198019274
111.93558140867611  2542.6739936807921
113.60422719782754  2592.0828366475534
115.28301909797872  2645.7859045448158
116.9663777377912  2697.8095841392901
118.64604896918468  2741.5219075688883
120.31392070750309  2767.9279667896317
121.97317348653878  2784.3379032630378
123.65479580135677  2820.0506930915508
125.35310290090754  2877.2799444868911
127.05181233972617  2942.5244889471492
128.73867779574948  3006.1328093861839
130.38208949343738  3057.3625092683051
129.91687846042242  2864.4448647880672
130.80015246875476  2732.1479046332688
130.0479490096233  2513.6632265182939
131.01497200474705  2372.1139119603022
132.6518337533161  2415.212415817095
134.3831389651091  2488.168854579113
136.1514695545512  2567.242198489399
137.93529371343612  2628.9056038208719
139.70237657199925  2649.8567084077172
141.48971664826033  2674.1694001193418
143.33153639717517  2760.2911773696765
145.19636712084633  2867.5559416567839
147.073104116664  2972.8333779191621
148.95480897118324  3058.1351143485995
150.8339287362765  3123.3706952663533
152.700311502898  3161.1816974512799
154.57597600138837  3216.3149872667459
156.46101451268652  3301.5102959941096
158.34489511379266  3399.6639152225389
160.22279541738905  3494.9080250965699
162.0905024728626  3577.6919691756066
163.9470381067918  3644.2377209300685
165.80163914429792  3715.3773497631073
167.6479184484662  3779.3381349802617
169.49534236890884  3854.165834848563
171.34621382550438  3947.3824316577247
173.20384066455648  4069.873673887415
175.0636836890682  4214.8467823908422
176.92107848992686  4367.0404275752207
178.77230801615923  4517.2555657306839
180.60942972210657  4652.4264581081497
182.4347122246041  4776.5164105352515
184.25107617340893  4894.4474433831765
186.05810918935538  5004.7060239178008
187.85336539399137  5106.3493557909887
189.64687035864208  5216.2608274321155
191.44323215823937  5342.6062686141358
193.2492080830726  5498.146919967674
195.05766789811705  5674.2695221511658
196.86136083928767  5860.7437672844444
198.65396921830242  6046.9149758787908
200.43292798896448  6230.1054341008803
202.19641813361943  6407.2757856357121
203.9504102982628  6587.699051525733
205.68940795788876  6762.040718118209
207.40912023435183  6924.546789873184
209.11829313641292  7086.4543885555713
210.824226056305  7259.0192324947375
212.53378757390686  7452.4929939418689
214.24537003583748  7665.210466501765
215.94922079975325  7882.6163659946178
217.65008112446364  8113.2132632976072
219.33572853374298  8341.6657871824427
221.0147141856038  8580.7517329524835
222.6883865402037  8832.3726247469785
224.33984989975673  9073.5340028079536
225.9870704250381  9327.7217982549228
227.632748489532  9598.5254555868087
229.2882632705817  9899.3362438112872
230.94300124096696  10213.653254233555
232.5879163866169  10530.503201676065
234.2197153863152  10845.332789314591
235.83343999108686  11153.913107726268
237.43105302909416  11462.042879315719
239.01348860275093  11770.38922497597
240.59146999172572  12091.120330041824
242.18694524085325  12449.703333038364
243.79888327514522  12844.368700663083
245.39544924469666  13241.166393949392
246.96101237719347  13629.089021409734
248.43266431530304  13969.084372606772
249.6922477495011  14220.89251181106
250.58729406445778  14298.289373962272
251.5386624602521  14364.7141498203
252.66645529828094  14563.238058899953
253.87504280264068  14862.203896858126
255.15161114921995  15212.178485704997
256.4550736430892  15564.835191984303
257.71642019114074  15875.914583389365
258.8955816669233  16123.098331881589
259.9562722074612  16287.324611016755
260.9352468430854  16420.529057932701
261.88067159397474  16559.280838628816
262.8461178633118  16722.421710287294
263.85374291783955  16927.837717003666
264.9335305454608  17193.908934676467
266.06286630783495  17503.369036579938
267.18357595593017  17807.359716927069
268.23756600977515  18065.111390344638
269.14212476218177  18225.54528039254
270.09742433037025  18436.772080980856
271.1500715298798  18734.737701581835
272.23387126665403  19071.145861981746
273.2421530836514  19378.787972789367
274.2062340650941  19673.77439856447
275.2304481098363  20010.944572033983
276.3295772320601  20395.409098991542
277.45129073157443  20783.459546924314
278.6355288112573  21204.038786282079
279.8436294828261  21628.375631605031
281.0230776209363  22016.087442693533
282.1971267819725  22397.307897564468
283.3857487973835  22798.211782936811
284.6076541506057  23235.263087547046
285.87432192070577  23712.967372242816
287.17545905358685  24218.297924755931
288.4988497736524  24737.525566998123
289.8472011127003  25274.385671999971
291.2096602033232  25819.673389373507
292.597854406677  26379.960036451699
293.98107960042734  26928.095497350536
295.4342677876072  27527.92727968104
296.9381672417236  28161.681773582244
298.45996916614155  28800.296565785997
299.9779617341974  29425.709319635476
301.49494145812275  30036.464900470855


==> graph/pinched_cylinder_plasticity_ambati.txt <==
u F
0.0 0.0
7.466817049045092 225.40452949114479
14.210365830313965 319.42271277394684
19.691837451003774 415.87378916522033
24.414122048869842 509.81986642139759
28.699146190384088 600.91839123221132
32.687000099656764 687.84781650197135
36.45128452911241 764.09910482284999
40.047596884481884 828.95676090674056
43.540734761447624 891.94454526888865
46.95146382411913 958.79209178378574
50.253401927988435 1005.6597466561601
53.577676179715695 1084.0749520490531
56.871848694972726 1190.9035554067329
60.09580854757987 1294.8151604119712
63.18303043924636 1333.2768635867956
66.31557987253737 1401.3392615958342
69.48727524468393 1527.6877698808826
72.6453447141599 1673.4165885223274
75.7430843411615 1813.3468204643848
78.7652572149194 1939.7961288124313
81.72054903150205 2036.217096948244
84.5752673821571 2067.9636323336986
87.42284750879062 2103.3340954662367
90.35256673569239 2216.3577754095168
93.26251629387684 2355.0571590743575
96.10469388142265 2492.0459995800666
98.82151317024105 2608.3706206446454
101.22420449684431 2664.4080346948622
103.5486539974865 2663.5898599554766
106.00706366058981 2648.1586586806925
108.61820570639696 2707.6975152518753
111.27239984637674 2794.4733639708675
113.93053357349268 2881.5836490349639
116.52030794224521 2940.3375513900965
117.52604873952554 2665.1767458160571
119.85189374348471 2516.0603998629203
122.5589636173411 2506.1781964732863
125.47450410711504 2618.4953596909231
128.44867795115772 2789.5368196309228
131.4301788374784 2959.7594273782493
134.40335343498577 3077.3903848229952
137.30685917573626 3056.3627011397352
140.1389135534768 2959.2756097242686
143.15647433569893 3077.5993319917479
146.20246518013056 3282.4521153785836
149.24151105591622 3507.3496768350278
152.2770995129321 3709.7778173085462
155.30870241492767 3869.4942958404022
158.3328423814301 4015.3144591038358
161.3418855373136 4137.630402419265
164.34734085908943 4299.3007356562503
167.3389616346593 4503.7976179183906
170.3061607245584 4731.279698012685
173.24177904273205 4967.5300226466734
176.14283979282158 5151.0244468511628
179.00179958749027 5282.5262520070628
181.8230650778553 5390.3730836398809
184.60510629822474 5499.5970739575923
187.3541579981884 5631.107150084872
190.05551766863132 5791.8810355118931
192.73776312847778 6009.0080498059506
195.43202227831483 6284.3508524314293
198.1678739310998 6624.2770444790021
200.91803464799378 6997.3858417138999
203.65842275298203 7353.2044753174323
206.38224783677302 7694.761661998532
209.0927954245725 8035.6131477868303
211.7866851374659 8371.7985974581279
214.45703657921086 8697.6868792080149
217.1084384710295 9027.4780915766733
219.77107396483717 9409.2985848699082
222.44776852921035 9851.9076413962994
225.12570189259122 10340.666372448435
227.7716707486215 10832.87596870065
230.38820585104497 11336.461178286492
232.98531028811993 11866.759243428371
235.543564106852 12399.694481872595
238.08240712990136 12956.875526778545
240.62567847351085 13570.626777743984
243.14594010740996 14215.810582891965
245.5741337520923 14816.546547556309
247.41638527085283 15008.934568448851
248.95837711113833 14948.696983665015
251.0737075903856 15238.408649464385
253.00981217589057 15740.002412346905
255.08088517703374 16367.045935678934
257.2988075737179 17101.487828424284
259.58367792218854 17898.45714653661
261.7704826455465 18614.374338877926
263.74036508161555 19169.144024860594
265.45877526369964 19576.914025069738
267.03277318599856 19934.980415835897
268.76556800139684 20397.207110257437
270.6405311885159 20967.998073760915
272.63558350552097 21664.063520607509
274.67271002284497 22411.595843236355
276.2991247079589 22885.806240428639
277.728729617642 23239.651861650305
279.61980404731906 23909.371587464004
281.6123570406271 24701.836167404635
282.94143770017996 25079.723140320253
285.1924425275811 26101.825437150284
287.5834310758126 27241.800653437094
290.05050054334407 28421.761529958316
292.5329499350676 29587.208629924757
294.97150467651704 30685.067448505753
297.4129552566718 31758.474603226394
299.9163428788916 32859.686653849574
302.38752847080184 33909.467158167856

==> graph/pinched_cylinder_plasticity_areias.txt <==
u F
0 0
11.386138613861384 58.659217877096125
28.21782178217822 127.09497206703963
43.81188118811881 215.08379888268155
53.71287128712871 215.08379888268155
61.63366336633663 283.5195530726269
70.04950495049505 322.62569832402187
82.92079207920793 430.167597765364
88.36633663366337 449.7206703910624
97.77227722772278 498.6033519553075
111.63366336633663 615.921787709498
120.29702970297029 655.0279329608948
123.01980198019803 635.4748603351954
124.50495049504948 664.804469273744
126.48514851485149 684.3575418994415
143.81188118811883 752.7932960893868
144.8019801980198 664.804469273744
158.16831683168317 801.675977653631
177.72277227722773 1046.089385474861
194.8019801980198 1231.843575418995
210.64356435643563 1554.4692737430178
217.32673267326732 1652.234636871508
228.46534653465346 1955.3072625698323
236.63366336633663 2199.7206703910615
247.27722772277224 2571.2290502793294
263.1188118811881 3294.6927374301677
264.3564356435644 3255.586592178771
270.7920792079208 3636.8715083798884
277.2277227722772 4135.474860335195
288.36633663366337 5250
298.76237623762376 6589.385474860335

==> graph/pinched_cylinder_plasticity_brank.txt <==
u F
1.296409994858145 0.061846268559492046
26.80508529779039 0.4936392199364974
33.26967240492785 0.6583556354474034
44.24051080272364 0.7814716207619625
67.49855515563434 1.2547097768495057
88.82071594983444 1.707435993741088
103.3485740737404 1.9335330013540641
124.02377721816524 2.3656585787720825
127.89055494497117 2.3653924779392703
155.97957676108166 2.8176530183734307
159.2018915334199 2.817431267679419
170.19767688429184 3.14699714911764
175.68309608318975 3.2085551417749194
183.7663246624192 3.4350956507759207
184.63822067243126 2.650519520297811
187.86552483538472 2.691587748828532
224.21739329287303 4.8568280503540375
242.0898062591905 6.094307798278939
257.0820934928645 7.497147038727373
271.7870749836112 9.189038308818333
281.6486055346201 10.798682246500842
289.2445369637618 12.325901451219698
296.54318386874576 14.059592727131614

==> graph/pinched_cylinder_plasticity_dg.txt <==
u F
0.0  0.0
4.767507216342452  174.76803909250179
9.651931879355189  246.74605664153373
13.904626330045138  303.14924405599021
17.524107188432474  361.08975912510243
20.76363551571665  417.67191738201058
23.746684260866445  472.38483737758906
26.543204462085804  525.30475786451882
29.193548515556888  576.5817358730194
31.725208644828395  624.27625553750045
34.16376585076542  668.2881446921765
36.5190968901798  707.281743877596
38.7984820416692  738.76728513265505
41.02970833571419  766.31361855192279
43.237719863198286  799.55637204597042
45.40629074122942  830.86655823357148
47.55658803049178  868.31232744570889
49.695385639751436  914.16487614424545
51.8136643652627  964.85852651687833
53.892837862209284  1009.8340519938505
55.93325570860772  1043.6357071092582
57.97288960192035  1083.1490826066142
60.025446647517214  1137.5596628152246
62.08222558056867  1206.9673709792778
64.11697368463074  1275.6129239515967
66.10716907938377  1331.3430036604004
68.06596165245162  1373.7611007481839
69.9961836085563  1407.2992623949613
71.94158699778632  1453.1013522568171
73.91267459791057  1523.5703289209132
75.88163750213523  1604.5023564032463
77.8326540655363  1687.360593282657
79.75516532015625  1766.2838214628198
81.6376282049354  1831.19025949866
83.49258503290969  1885.8696155686011
85.31401914338798  1925.4604018456544
87.08607931499942  1939.1075934586468
88.87391677594428  1964.010599233598
90.69946087380043  2018.8958638710483
92.52911894848891  2091.5793148495432
94.34395312549313  2170.3191387844704
96.13372652088285  2248.8934789548734
97.89119638518235  2321.5099304735609
99.61228044295669  2383.6096729225596
101.29205304376043  2437.6443938472021
102.87144208580636  2478.5496027374656
104.21253286720773  2475.1562771412714
105.62032777068  2465.5712677408028
107.12099485387272  2470.2554408338556
108.6750309667134  2477.4382965348268
110.28769682791406  2503.8680198019274
111.93558140867611  2542.6739936807921
113.60422719782754  2592.0828366475534
115.28301909797872  2645.7859045448158
116.9663777377912  2697.8095841392901
118.64604896918468  2741.5219075688883
120.31392070750309  2767.9279667896317
121.97317348653878  2784.3379032630378
123.65479580135677  2820.0506930915508
125.35310290090754  2877.2799444868911
127.05181233972617  2942.5244889471492
128.73867779574948  3006.1328093861839
130.38208949343738  3057.3625092683051
129.91687846042242  2864.4448647880672
130.80015246875476  2732.1479046332688
130.0479490096233  2513.6632265182939
131.01497200474705  2372.1139119603022
132.6518337533161  2415.212415817095
134.3831389651091  2488.168854579113
136.1514695545512  2567.242198489399
137.93529371343612  2628.9056038208719
139.70237657199925  2649.8567084077172
141.48971664826033  2674.1694001193418
143.33153639717517  2760.2911773696765
145.19636712084633  2867.5559416567839
147.073104116664  2972.8333779191621
148.95480897118324  3058.1351143485995
150.8339287362765  3123.3706952663533
152.700311502898  3161.1816974512799
154.57597600138837  3216.3149872667459
156.46101451268652  3301.5102959941096
158.34489511379266  3399.6639152225389
160.22279541738905  3494.9080250965699
162.0905024728626  3577.6919691756066
163.9470381067918  3644.2377209300685
165.80163914429792  3715.3773497631073
167.6479184484662  3779.3381349802617
169.49534236890884  3854.165834848563
171.34621382550438  3947.3824316577247
173.20384066455648  4069.873673887415
175.0636836890682  4214.8467823908422
176.92107848992686  4367.0404275752207
178.77230801615923  4517.2555657306839
180.60942972210657  4652.4264581081497
182.4347122246041  4776.5164105352515
184.25107617340893  4894.4474433831765
186.05810918935538  5004.7060239178008
187.85336539399137  5106.3493557909887
189.64687035864208  5216.2608274321155
191.44323215823937  5342.6062686141358
193.2492080830726  5498.146919967674
195.05766789811705  5674.2695221511658
196.86136083928767  5860.7437672844444
198.65396921830242  6046.9149758787908
200.43292798896448  6230.1054341008803
202.19641813361943  6407.2757856357121
203.9504102982628  6587.699051525733
205.68940795788876  6762.040718118209
207.40912023435183  6924.546789873184
209.11829313641292  7086.4543885555713
210.824226056305  7259.0192324947375
212.53378757390686  7452.4929939418689
214.24537003583748  7665.210466501765
215.94922079975325  7882.6163659946178
217.65008112446364  8113.2132632976072
219.33572853374298  8341.6657871824427
221.0147141856038  8580.7517329524835
222.6883865402037  8832.3726247469785
224.33984989975673  9073.5340028079536
225.9870704250381  9327.7217982549228
227.632748489532  9598.5254555868087
229.2882632705817  9899.3362438112872
230.94300124096696  10213.653254233555
232.5879163866169  10530.503201676065
234.2197153863152  10845.332789314591
235.83343999108686  11153.913107726268
237.43105302909416  11462.042879315719
239.01348860275093  11770.38922497597
240.59146999172572  12091.120330041824
242.18694524085325  12449.703333038364
243.79888327514522  12844.368700663083
245.39544924469666  13241.166393949392
246.96101237719347  13629.089021409734
248.43266431530304  13969.084372606772
249.6922477495011  14220.89251181106
250.58729406445778  14298.289373962272
251.5386624602521  14364.7141498203
252.66645529828094  14563.238058899953
253.87504280264068  14862.203896858126
255.15161114921995  15212.178485704997
256.4550736430892  15564.835191984303
257.71642019114074  15875.914583389365
258.8955816669233  16123.098331881589
259.9562722074612  16287.324611016755
260.9352468430854  16420.529057932701
261.88067159397474  16559.280838628816
262.8461178633118  16722.421710287294
263.85374291783955  16927.837717003666
264.9335305454608  17193.908934676467
266.06286630783495  17503.369036579938
267.18357595593017  17807.359716927069
268.23756600977515  18065.111390344638
269.14212476218177  18225.54528039254
270.09742433037025  18436.772080980856
271.1500715298798  18734.737701581835
272.23387126665403  19071.145861981746
273.2421530836514  19378.787972789367
274.2062340650941  19673.77439856447
275.2304481098363  20010.944572033983
276.3295772320601  20395.409098991542
277.45129073157443  20783.459546924314
278.6355288112573  21204.038786282079
279.8436294828261  21628.375631605031
281.0230776209363  22016.087442693533
282.1971267819725  22397.307897564468
283.3857487973835  22798.211782936811
284.6076541506057  23235.263087547046
285.87432192070577  23712.967372242816
287.17545905358685  24218.297924755931
288.4988497736524  24737.525566998123
289.8472011127003  25274.385671999971
291.2096602033232  25819.673389373507
292.597854406677  26379.960036451699
293.98107960042734  26928.095497350536
295.4342677876072  27527.92727968104
296.9381672417236  28161.681773582244
298.45996916614155  28800.296565785997
299.9779617341974  29425.709319635476
301.49494145812275  30036.464900470855


==> graph/scordelis_lo.json <==
{"version":[4,0],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":226.4248878923767,"py":664.9820627802691,"dx":"500","dy":"0.4","dz":null},{"px":877.8665919282511,"py":664.9820627802691,"dx":"2000","dy":"0.4","dz":null},{"px":9.026905829596412,"py":500.9932735426009,"dx":"500","dy":"0.4","dz":null},{"px":9.026905829596412,"py":173.01569506726457,"dx":"2000","dy":"1.2","dz":null}]}],"datasetColl":[{"name":"ambati","axesName":"XY","metadataKeys":[],"data":[{"x":10.5,"y":657.375,"value":[2.8145575697916883,0.018555080053049622]},{"x":13.38888888888889,"y":607.5,"value":[9.46647025282541,0.14020973762288258]},{"x":23.763157894736842,"y":494.86842105263156,"value":[33.35410810647282,0.41493968586131236]},{"x":22.5,"y":521.7857142857143,"value":[30.44557948393176,0.34928326298457124]},{"x":26,"y":468.4166666666667,"value":[38.504627542222615,0.4794605705118564]},{"x":29.666666666666668,"y":444.25,"value":[46.947439793765426,0.5384076894679992]},{"x":34.06249999999999,"y":413.71875,"value":[57.06922039078546,0.6128792436319883]},{"x":38.911764705882355,"y":389.05882352941177,"value":[68.23506533709393,0.6730295175262574]},{"x":45.85294117647059,"y":363.4117647058824,"value":[84.217715267822,0.7355875958991862]},{"x":56.27777777777778,"y":338.77777777777777,"value":[108.22178931632604,0.7956745982915332]},{"x":70.38235294117646,"y":317.05882352941177,"value":[140.6987747687848,0.8486512788300761]},{"x":87.4375,"y":296.875,"value":[179.96970327972102,0.8978834821367533]},{"x":106.38235294117646,"y":277.1470588235294,"value":[223.59184051120502,0.9460037012521685]},{"x":125.4375,"y":257.5,"value":[267.4679393411646,0.9939266328497791]},{"x":144.38235294117646,"y":238.14705882352942,"value":[311.09007657264857,1.041132155291737]},{"x":163.43750000000003,"y":218.1875,"value":[354.9661754026082,1.0898173341172288]},{"x":182.38235294117646,"y":199,"value":[398.5883126340922,1.1366193139091318]},{"x":200.4375,"y":179.625,"value":[440.16182630454006,1.1838786420377636]},{"x":220.38235294117646,"y":160.23529411764707,"value":[486.0865486955357,1.231173840624178]},{"x":239.16666666666666,"y":142.2,"value":[529.3390307114609,1.275165370048811]},{"x":260.5,"y":124.31818181818181,"value":[578.4608474477099,1.3187825423322217]},{"x":285.5,"y":113.86363636363636,"value":[636.0254764355017,1.344283176864973]},{"x":295.5,"y":116.05555555555556,"value":[659.0513280306185,1.3389366670160774]},{"x":306.9,"y":132.36666666666667,"value":[685.3007988490515,1.299150749486138]},{"x":315.4375,"y":141.80580357142858,"value":[704.9591196483824,1.2761268904805525]},{"x":326.5,"y":147.9090909090909,"value":[730.4314679754804,1.2612398061474477]},{"x":348.5,"y":146.45454545454547,"value":[781.0883414847372,1.2647877205172218]},{"x":358.07142857142856,"y":142.14285714285714,"value":[803.1273708686346,1.2753047523990522]},{"x":370.5,"y":133.9090909090909,"value":[831.745214993994,1.2953884819565236]},{"x":379.5,"y":132.35714285714286,"value":[852.468481429599,1.299173979877845]},{"x":397.5,"y":131.5,"value":[893.915014300809,1.3012647151314618]},{"x":434,"y":135.3125,"value":[977.9593726229851,1.2919652989513117]},{"x":460.5,"y":141.55555555555554,"value":[1038.9778793500445,1.2767372932209748]},{"x":486.5,"y":150.38888888888889,"value":[1098.845093497348,1.2551911049128675]},{"x":511.5,"y":165.0909090909091,"value":[1156.4097224851398,1.219330067654491]},{"x":512.7352941176471,"y":363.6470588235294,"value":[1159.254092388066,0.7350136685746641]},{"x":512.5,"y":380.55555555555554,"value":[1158.7123076446514,0.6937706133374655]},{"x":514,"y":345.9,"value":[1162.166185383919,0.7783021370267573]},{"x":515,"y":399.45,"value":[1164.4687705434305,0.647683452057042]},{"x":516.7941176470589,"y":325.4117647058824,"value":[1168.5998792119665,0.828276858809535]},{"x":519.5,"y":311.77777777777777,"value":[1174.8304037612331,0.8615327587804652]},{"x":523.2058823529412,"y":290.11764705882354,"value":[1183.3635134700119,0.9143659574878775]},{"x":523.5769230769231,"y":426.2307692307692,"value":[1184.217866334627,0.5823600373156697]},{"x":528.6333333333333,"y":265.2333333333334,"value":[1195.8606815514397,0.9750635547838132]},{"x":529,"y":187.9375,"value":[1196.7049627765941,1.1636028657761248]},{"x":533.0000000000001,"y":236.44444444444446,"value":[1205.9153034146411,1.045285157181683]},{"x":533.5,"y":214.05555555555554,"value":[1207.0665959943965,1.0998959363525462]},{"x":537.8124999999999,"y":447.59375,"value":[1216.9964944947903,0.530251644129671]},{"x":557.5,"y":464.77272727272725,"value":[1262.3286398226767,0.4883488351569676]},{"x":576.8,"y":480,"value":[1306.768533401252,0.45120660659839484]},{"x":600.5,"y":492.8636363636364,"value":[1361.3398016816786,0.4198297388907051]},{"x":624.5,"y":500.5,"value":[1416.6018455099588,0.40120318844939096]},{"x":651.5,"y":505.90909090909093,"value":[1478.771644816774,0.38800938188679335]},{"x":678.5,"y":509.59090909090907,"value":[1540.9414441235892,0.37902872363830276]},{"x":705.5,"y":512.0454545454545,"value":[1603.1112434304043,0.37304161813930903]},{"x":733.5,"y":513.5,"value":[1667.583627896731,0.3694937037695347]},{"x":760.5,"y":514.2727272727273,"value":[1729.7534272035464,0.3676088742605923]},{"x":787.5,"y":514.5,"value":[1791.9232265103615,0.3670545126403151]},{"x":814.5,"y":514.0909090909091,"value":[1854.0930258171766,0.36805236355681403]},{"x":842.5,"y":513.5,"value":[1918.5654102835035,0.3694937037695347]},{"x":869.5,"y":512.5909090909091,"value":[1980.7352095903186,0.3717111502506434]},{"x":896.5,"y":511.6818181818182,"value":[2042.9050088971337,0.37392859673175227]},{"x":924.5,"y":510.5,"value":[2107.377393363461,0.37681127715719387]},{"x":951.5,"y":509.5,"value":[2169.5471926702758,0.3792504682864135]},{"x":978.5,"y":507.77272727272725,"value":[2231.7169919770913,0.3834636166005203]},{"x":1004.5,"y":506.32727272727277,"value":[2291.5842061243948,0.38698935650548316]},{"x":1032.5,"y":504.5,"value":[2356.0565905907215,0.39144642393251217]},{"x":1059.5,"y":502.6363636363636,"value":[2418.226389897536,0.3959921892187852]},{"x":1086.5,"y":500.6363636363636,"value":[2480.3961892043517,0.4008705714772245]},{"x":12.035874439461884,"y":630.3789237668161,"value":[6.35103926096993,0.08440366972477076]},{"x":18.053811659192824,"y":571.7040358744395,"value":[20.20785219399533,0.22752293577981653]},{"x":20.31053811659193,"y":546.1278026905829,"value":[25.404157043879856,0.28990825688073407]}]}],"measurementColl":[]}

==> graph/scordelis_lo_roof_ambati.txt <==
u   f_f0
2.8145575697916883 0.018555080053049622
6.35103926096993 0.08440366972477076
9.46647025282541 0.14020973762288258
20.20785219399533 0.22752293577981653
25.404157043879856 0.28990825688073407
30.44557948393176 0.34928326298457124
33.35410810647282 0.41493968586131236
38.504627542222615 0.4794605705118564
46.947439793765426 0.5384076894679992
57.06922039078546 0.6128792436319883
68.23506533709393 0.6730295175262574
84.217715267822 0.7355875958991862
108.22178931632604 0.7956745982915332
140.6987747687848 0.8486512788300761
179.96970327972102 0.8978834821367533
223.59184051120502 0.9460037012521685
267.4679393411646 0.9939266328497791
311.09007657264857 1.041132155291737
354.9661754026082 1.0898173341172288
398.5883126340922 1.1366193139091318
440.16182630454006 1.1838786420377636
486.0865486955357 1.231173840624178
529.3390307114609 1.275165370048811
578.4608474477099 1.3187825423322217
636.0254764355017 1.344283176864973
659.0513280306185 1.3389366670160774
685.3007988490515 1.299150749486138
704.9591196483824 1.2761268904805525
730.4314679754804 1.2612398061474477
781.0883414847372 1.2647877205172218
803.1273708686346 1.2753047523990522
831.745214993994 1.2953884819565236
852.468481429599 1.299173979877845
893.915014300809 1.3012647151314618
977.9593726229851 1.2919652989513117
1038.9778793500445 1.2767372932209748
1098.845093497348 1.2551911049128675
1156.4097224851398 1.219330067654491
1196.7049627765941 1.1636028657761248
1207.0665959943965 1.0998959363525462
1205.9153034146411 1.045285157181683
1195.8606815514397 0.9750635547838132
1183.3635134700119 0.9143659574878775
1174.8304037612331 0.8615327587804652
1168.5998792119665 0.828276858809535
1162.166185383919 0.7783021370267573
1159.254092388066 0.7350136685746641
1158.7123076446514 0.6937706133374655
1164.4687705434305 0.647683452057042
1184.217866334627 0.5823600373156697
1216.9964944947903 0.530251644129671
1262.3286398226767 0.4883488351569676
1306.768533401252 0.45120660659839484
1361.3398016816786 0.4198297388907051
1416.6018455099588 0.40120318844939096
1478.771644816774 0.38800938188679335
1540.9414441235892 0.37902872363830276
1603.1112434304043 0.37304161813930903
1667.583627896731 0.3694937037695347
1729.7534272035464 0.3676088742605923
1791.9232265103615 0.3670545126403151
1854.0930258171766 0.36805236355681403
1918.5654102835035 0.3694937037695347
1980.7352095903186 0.3717111502506434
2042.9050088971337 0.37392859673175227
2107.377393363461 0.37681127715719387
2169.5471926702758 0.3792504682864135
2231.7169919770913 0.3834636166005203
2291.5842061243948 0.38698935650548316
2356.0565905907215 0.39144642393251217
2418.226389897536 0.3959921892187852
2480.3961892043517 0.4008705714772245
2500.577367205542 0.4027522935779817



==> graph/scordelis_lo_roof_brank.txt <==
u  f_f0
0.000014088475626949926 0.00492307692307703
0.00960834037757119 0.1575384615384614
0.030783319244857665 0.3569230769230769
0.03800366300366298 0.47999999999999976
0.04966892082276697 0.5563076923076922
0.0566920259227951 0.6104615384615384
0.06370808678500989 0.6621538461538459
0.07755705832628906 0.7015384615384614
0.09146238377007604 0.7606153846153845
0.10071146801916031 0.7926153846153845
0.11911806142575371 0.8246153846153845
0.13522823330515638 0.854153846153846
0.15822766976613128 0.891076923076923
0.19728796844181445 0.9403076923076921
0.23863060016906174 0.987076923076923
0.300662158354466 1.0633846153846154
0.39481544096928695 1.164307692307692
0.47059030712876854 1.243076923076923
0.5394618202310508 1.3095384615384613
0.5830656522964213 1.3464615384615382
0.6220625528317834 1.3735384615384614
0.6564454775993236 1.388307692307692
0.6793392504930964 1.388307692307692
0.6999225133840516 1.3809230769230767
0.7204916877993797 1.3686153846153843
0.7456255283178359 1.3513846153846152
0.7707382361228512 1.3267692307692305
0.795900253592561 1.3193846153846152
0.8233727810650886 1.3193846153846152
0.8623062834601292 1.3243076923076922
0.9012256973795432 1.3243076923076922
0.940145111298957 1.3243076923076922
0.9744646379261761 1.3169230769230766
1.0156311637080866 1.302153846153846
1.0590870667793744 1.2873846153846151
1.1208438996900532 1.2676923076923075
1.1802902225979144 1.2406153846153845
1.219174415328261 1.228307692307692
1.2602916314454773 1.196307692307692
1.2785502958579877 1.1766153846153844
1.2922020287404898 1.1470769230769229
1.3035009861932936 1.0953846153846154
1.3079529444914058 1.051076923076923
1.3147224570301488 1.0166153846153845
1.3097069597069593 0.8639999999999999
1.3001690617075228 0.731076923076923
1.3023527754296982 0.6941538461538461
1.3045224006762464 0.6523076923076923
1.308981403212172 0.6104615384615384
1.3157016060862212 0.5587692307692307
1.3292828965905885 0.5046153846153845
1.3497675401521552 0.4627692307692308
1.3656522964215267 0.4135384615384614
1.3861932938856012 0.39138461538461544
1.4136024232178075 0.36923076923076903
1.4502113271344037 0.3618461538461537
1.4982671174978863 0.3544615384615384
1.5280290222597912 0.3544615384615384
1.6150464919695684 0.3618461538461537
1.7203578472809236 0.3618461538461537
2.4941955480417013 0.37169230769230754]

==> graph/scordelis_lo_roof_dg.txt <==
0.0 0.0
4.192656930022563 0.050391332409848263
8.373543483299379 0.10157348500867658
12.542658022068888 0.15355415776058517
16.699996958879947 0.20634097354394415
20.845554849089524 0.25994147085151548
24.991543565326886 0.31411593705005242
29.17827053832312 0.36700420271971357
33.40533726521581 0.41696689884969695
37.640072284683534 0.46268248463709594
41.856443116044396 0.50380951423505482
46.053134771076984 0.54113501885960269
50.225051717621305 0.57496185932718735
54.35969243698749 0.60456989121555149
58.465925955338946 0.63036480119736615
62.57904272557504 0.65223193717686667
66.68859888944758 0.6709384921896332
70.79144639410231 0.68769899242304733
74.89250207595255 0.70300315451552564
78.98831060039655 0.71713653111318432
83.07392003447144 0.73022326497674195
87.1470615658151 0.74236491433419594
91.20611139330038 0.75366326039931331
95.24913444301043 0.76419388453950954
99.27415344100083 0.77400233956292641
103.27569258572485 0.783026750457538
107.24811253305249 0.79125292586389373
111.19932316188351 0.79891209699124921
115.13303625243861 0.80613343782035651
119.05169646172612 0.81299976849955968
122.95572888887042 0.8195660172253646
126.84692623600674 0.82586317292560563
130.72542216373677 0.83193097617004652
134.59806976967425 0.83778528228428017
138.46496133136753 0.84340399717751691
142.32250821890187 0.84880792061792787
146.17122706013126 0.85400340645758599
150.00740981468527 0.85902344629173244
153.83475812676275 0.86390611595272959
157.6539358716252 0.86868239121494517
161.46133231019206 0.87336846219774333
165.26591069192142 0.87797820817834515
169.05904824710768 0.88252199509369444
172.84348078622295 0.88700765082935018
176.61682405312723 0.89144482732041996
180.38707484987083 0.89583334543252835
184.1523710788734 0.90018362168748634
187.91485685872513 0.90449750190723111
191.66991745671803 0.90878164948058415
195.42119632369494 0.9130317422723051
199.17115238432257 0.91725853668938062
202.91325018339333 0.92146335048191452
206.64725320245438 0.92565076041180383
210.3733683623836 0.9298215341509537
214.09493937870874 0.93397578724662678
217.81092647798513 0.93811521538613429
221.52188720833516 0.94223445860356658
225.22743172726382 0.94634051619923831
228.93102196413304 0.9504316501195702
232.63199139064668 0.95450840384460722
236.32692093892214 0.95857409887954825
240.01711849349437 0.96262867012253783
243.70676225999674 0.96667406420010837
247.38911969729628 0.9707107126333625
251.07226328743795 0.97473952601497782
254.74815453559 0.97876094649287904
258.4178787554291 0.98277957151839723
262.08210584669024 0.98679034717253777
265.742945412755 0.99079574975110074
269.39895859283206 0.99479656445603448
273.0511896031438 0.99879217187264957
276.69731694290783 1.0027837323668412
280.33954051464326 1.0067760360395042
283.9760304215813 1.0107659601951124
287.6079378771583 1.0147533599866094
291.2378511027387 1.0187360735431976
294.86242226084056 1.0227184886730711
298.4835595758536 1.0266960459876822
302.0999007150592 1.0306684426472215
305.7124096237682 1.0346385804148044
309.31958364032045 1.0386078904722187
312.92433374579 1.0425746653155272
316.5249144870196 1.0465394148755962
320.12113505362754 1.0505026406085756
323.7105905358286 1.0544633043108718
327.29672235235466 1.0584234165870821
330.87813535286335 1.0623797610619552
334.4553033969974 1.0663341557709862
338.0287578688669 1.0702853544085238
341.59732560600224 1.0742350060908901
345.1606398278576 1.0781817187392522
348.71910517939097 1.0821275460622175
352.27322183126194 1.0860704435876845
355.8237833116161 1.0900102163267986
359.36862290235683 1.0939447565075977
362.9100305951959 1.097876087271854
366.4463201029112 1.1018020371753756
369.97767428796607 1.1057231783612611
373.50368868454194 1.1096370604151393
377.02527960032216 1.1135425901748464
380.54234140935847 1.1174407346176434
384.0534669445202 1.1213351954112123
387.5585842673025 1.1252197410093614
391.0600769112161 1.1290924965812863
394.5560402871898 1.1329576356677507
398.04543914517484 1.1368135825162349
401.5305235266031 1.1406611248653715
405.00931963308136 1.1444983707926146
408.4819008310323 1.1483275231235608
411.949105305457 1.1521465076957116
415.41060096224294 1.155954802872571
418.87151095505453 1.1597506128268902
422.3252853177038 1.1635354858909968
425.7719719522144 1.167309332428607
429.21255343242194 1.1710719752560721
432.6454213721224 1.1748207361572929
436.07243229415553 1.1785560392027481
439.4931520150621 1.1822757243505375
442.909978986824 1.1859805318511234
446.3197552436444 1.1896709547611986
449.7228671568711 1.1933452571282557
453.11826725205674 1.1970021475796009
456.5074897829939 1.2006409269926079
459.88833381599255 1.2042615578012346
463.26156826012516 1.2078635466718508
466.62791656138523 1.2114484648241872
469.988498646516 1.2150126441820006
473.3427256587713 1.2185556872593313
476.6907261066556 1.222077347773874
480.03192031586497 1.225578422342035
483.36629547687255 1.2290577125993722
486.69295435507956 1.232512778732042
490.01218379226776 1.2359423622420564
493.32222406467514 1.2393470988574622
496.6251451351592 1.2427259283766234
499.9200211786412 1.2460762952125184
503.2062700497758 1.2493999190300984
506.484182037664 1.2526962495969787
509.75236976750693 1.2559638374113911
513.0127795278582 1.2592032398801796
516.2646666355853 1.2624122524784056
519.5086523636163 1.2655900046484649
522.743370715591 1.2687327890239759
525.9693451695085 1.2718424308745018
529.1856565987204 1.2749165761808092
532.3916483305062 1.2779565436447839
535.588748188962 1.2809594118892556
538.7769814250435 1.2839273827431279
541.9512815944569 1.2868575589218527
545.1143587249583 1.2897491655650064
548.268119651648 1.2925986754254042
551.4117918933375 1.2954069714633774
554.5457525936494 1.2981742054583196
557.6673914596325 1.3008984940434161
560.7809913258669 1.3035774805300289
563.8850566109985 1.3062087482804112
566.9771071204997 1.3087902772432887
570.0573854238054 1.3113237829621975
573.1246827216747 1.3138064351582341
576.1803003124843 1.3162375823188646
579.224883293366 1.3186170076786738
582.2569303923507 1.320943690336736
585.2750442061581 1.3232155163213446
588.2796662934875 1.3254293980680116
591.2710650162209 1.3275842388838794
594.2511961898945 1.3296797550166
597.21834285855 1.3317126758426443
600.1690664086981 1.3336795467505647
603.1049521828054 1.3355780096985146
606.0254088724994 1.3374048321910268
608.9289304801232 1.3391577051396808
611.8170799086954 1.3408341520514897
614.6873421548663 1.3424307615803079
617.544770754946 1.3439448359045594
620.3843422714211 1.3453745354156361
623.2071447321733 1.346713664867937
626.0104779833249 1.3479563617339541
628.7909361634274 1.3490994047371854
631.5427888349822 1.350130744097958
634.270481275548 1.3510475236159869
636.9691946533362 1.3518323529925071
639.6353480913374 1.3524853503513277
642.2654072220065 1.3529881987479682
644.8628658617623 1.3533413270252486
647.4213122365154 1.3535242455966592
649.924154925222 1.35351249130647
652.3882069489199 1.3532960134883838
654.8287130470482 1.3528537312224767
657.2357290780271 1.3521803431201793
659.6295997964916 1.3512793610347955
662.0139193851255 1.350132134479294
664.4272122337525 1.3487395814451926
666.6681724360037 1.3471347676979724
668.8937385165783 1.3453193358070539
671.0034023290466 1.3433061657637362
673.0548489270814 1.3411280779628962
675.0625104238752 1.3387838233892921
677.1075253787285 1.3362923039149335
679.1524117571837 1.3336388720552277
681.1340164905969 1.3308909795620585
683.0654178204053 1.3280856010134769
684.8777906149356 1.3252485103138236
686.6192416075116 1.322398539508665
688.2659182339457 1.3195386043897781
689.8306108287911 1.316671531355833
691.3021207561644 1.3138138813700226
692.6972168659615 1.3109668579302804
694.0238008989588 1.3081316278630752
695.3024769265871 1.3053087473284097
696.5367951099173 1.3025178012888112
697.8214278366869 1.2997406665657512
699.1255122572749 1.297002887419604
700.486255965243 1.2943010194106541
701.7481524647952 1.2917249639752693
702.8947525547873 1.2892834748376019
703.9548770240308 1.2869901184818708
704.9501145747705 1.2848322527415159
705.8860466217739 1.2828060312583998
706.8050330927174 1.2809089825467683
707.7008234957909 1.279144179277222
708.5898309628043 1.2775127831215325
709.4706491470771 1.2760206382473627
710.3494490346416 1.2746674655716794
711.2330916051653 1.2734569066268371
712.130095632817 1.2723899877898088
713.0488761814966 1.2714716375775392
713.9989230333713 1.2706925832826468
714.9823973554521 1.2700506504996747
716.0112429735743 1.2695431099958503
717.0876012153195 1.2691645415896715
718.2051436409913 1.2689145936949562
719.3790822055469 1.2687887421976365
720.6034809486775 1.2687997293524831
721.9194731793474 1.2689296624132291
723.3199535680114 1.2691741705564048
724.8031525614209 1.2695237318711963
726.3839288527092 1.2699523329688844
728.050044967131 1.2704601788833343
729.8327277515253 1.271035490095676
731.721284372551 1.2716580144719578
733.7061009378106 1.2723211089944344
735.8167323350068 1.2729955733129761
738.023688403144 1.2736723707361886
740.3224822349091 1.2743364944968496
742.712231770071 1.274982376968548
745.1853898591808 1.2756065573979802
747.7361211420641 1.2762293841375887
750.3543128723144 1.2768623231669205
753.0178926418669 1.277512946470803
755.7321670732778 1.2781819493536091
758.4836362287425 1.2788654081704893
761.2665925874609 1.2795788627785363
764.0736809348202 1.2803505737475909
766.9020131587322 1.2811726692123646
769.7468511851467 1.2820687570897857
772.6046400450449 1.283024742058787
775.4709813019126 1.2840582393525499
778.3435268772128 1.2851614562392311
781.2174294475142 1.2863419716180229
784.0889068181027 1.2875984535104179
786.9510288809987 1.2889263319234125
789.8064945899547 1.2903021063844324
792.6430066245777 1.2917129119280624
795.4627186824794 1.2931610892160301
798.2616890467083 1.2946187054774625
801.0383217852848 1.2960303366997956
803.7905774641916 1.2972949078102933
806.5185118570791 1.2984390233303704
809.2203056274943 1.2995017874842221
811.8954238854161 1.3004891024908976
814.5410618237387 1.301403335984664
817.1598969814274 1.3022558985062946
819.7499264469565 1.3030500784007726
822.3098795073615 1.3037874498844964
824.8427030858711 1.3044763082014037
827.3472152828824 1.3051041635370118
829.8228730786561 1.3056849904243764
832.2734149916371 1.3062240052799645
834.6982870905883 1.3067194135490918
837.0965872242932 1.3071661618693859
839.4726219316386 1.3075766723974842
841.8273664171973 1.307954473964551
844.1608644697952 1.3082898314392331
846.4729883971654 1.3085951579189119
848.7670542729836 1.3088652434578392
851.0422190741461 1.309099483653628
853.2990250767527 1.3093071329728698
855.5392239789414 1.3094891861401128
857.7641506542452 1.3096419817365348
859.973631350426 1.3097695613175684
862.1672495289753 1.3098720980148024
864.3474644320679 1.3099507900052338
866.5146854807081 1.3100049313198114
868.6700979547129 1.3100394371625708
870.8130317899235 1.3100530537200283
872.9441047140962 1.310050396812088
875.0637785291519 1.3100281867040142
877.1718817785592 1.3099888318922102
879.2702416531704 1.3099332067885416
881.3583489337407 1.3098661485005139
883.4384378802196 1.3097790758312817
885.5074171882972 1.3096780237189256
887.5680014032904 1.309565124347432
889.6191885271058 1.3094437751262005
891.6618073379702 1.3093058559013477
893.6967408264492 1.3091597406115258
895.7228357095595 1.3090021426953991
897.7416268404155 1.3088325346133636
899.75313214356 1.308653340406706
901.7567074222499 1.3084664636234287
903.7530619848592 1.3082694698975958
905.7431692171247 1.30806377568773
907.7274398919608 1.307849628831723
909.7038343095455 1.3076285127470861
911.6734647421916 1.3073993238215653
913.6369219499865 1.3071621746462267
915.5932796085542 1.3069185405443
917.5453499482314 1.3066712706000045
919.4902330290834 1.306414630220204
921.4295368113675 1.306151912058072
923.3639660824219 1.3058885377541041
925.291471984027 1.3056128763716897
927.2138423391002 1.305330126324532
929.1307926325628 1.3050416798996576
931.0433421766571 1.3047495873485966
932.9505525169063 1.304453936036138
934.8536350975232 1.3041553295023651
936.7518940804152 1.3038481582761365
938.6445256735278 1.3035361258318319
940.531795677602 1.3032180109950777
942.4134456474114 1.3028973229032623
944.2910904962299 1.3025715133552236
946.1633381488027 1.3022408925711417
948.0315734988641 1.3019063128915915
949.8957630253182 1.3015674313714392
951.7552809985564 1.3012264654610313
953.6104011317693 1.3008790960124441
955.4612174491006 1.3005273208226715
957.3080625608868 1.3001767450188213
959.151114892069 1.2998145297566841
960.9902834418542 1.299448658413864
962.8253672274436 1.2990766269677976
964.6559951757547 1.2987034723904827
966.4832099022858 1.2983253524753662
968.3070058386986 1.2979433011745476
970.1276827524092 1.2975603785482053
971.9439684581375 1.2971749448174679
973.7570667492499 1.2967850977522701
975.5669918114411 1.2963905452161979
977.3728380305777 1.2959938495342385
979.1748973600044 1.2955927756501546
980.9731344813489 1.2951865868697137
982.7672651457389 1.294778166576606
984.5578967831162 1.2943680993763436
986.3460050208129 1.2939541555951286
988.1297876863031 1.2935379002507574
989.9102049188036 1.2931160336662346
991.6879602776776 1.2926946369733681
993.4613639219618 1.2922705484273707
995.2311723501718 1.2918395964964289
996.9971545430983 1.291404745666721
998.7594660898675 1.2909675618870684
1000.5182126180426 1.2905289443723851
1002.2732958852702 1.2900877352350084
1004.0248986689666 1.289640638308684
1005.7727954466887 1.2891908515484294
1007.51605939378 1.2887358136493623
1009.2549378166844 1.2882786532927128
1010.9897613345412 1.2878181823090307
1012.7206874815855 1.2873575593277466
1014.447988573389 1.2868889216423192
1016.1710483805259 1.2864168023953251
1017.8903732267373 1.2859422394015967
1019.6048277689614 1.285463286495357
1021.3151130902584 1.2849820374686878
1023.0211356637262 1.2844983155045366
1024.7231145936516 1.2840122591115779
1026.420940524818 1.2835198416773033
1028.1143185699275 1.2830212726495969
1029.803930217149 1.2825183848363679
1031.489356450471 1.2820120946961107
1033.1708388668753 1.2815031754900938
1034.8485658747131 1.2809928210465604
1036.5222633418975 1.2804792781802055
1038.1916120659032 1.2799593799834534
1039.856939019157 1.2794359037411489
1041.5189146712623 1.2789083907895484
1043.1763968646264 1.2783756772932586
1044.8301837141073 1.2778365681583648
1046.479057342682 1.2772924566006121
1048.124055850777 1.2767449901234091
1049.7644124220828 1.2761919246489586
1051.4007570550564 1.2756349939121603
1053.0329763832895 1.2750739292089914
1054.6600075655535 1.2745073527776405
1056.2824763204167 1.2739371061292413
1057.9005888957468 1.2733633017658905
1059.5145996075248 1.2727846456559087
1061.1244721675935 1.2722015813542549
1062.730680230009 1.2716185660629653
1064.332795581337 1.2710247362373763
1065.932953433457 1.2704274144565999
1067.5280423243296 1.2698234583121986
1069.1197035703658 1.2692167382717894
1070.7061264194033 1.2686049597141624
1072.2870894790133 1.2679867181828341
1073.8633086894677 1.267361802569436
1075.4352181546456 1.2667359285715738
1077.003374960727 1.2661051400003447
1078.5705786342305 1.2654679627740435
1080.1338260638197 1.2648250887789299
1081.6921285347867 1.2641800305689288
1083.2448401027452 1.2635262823998885
1084.7933621387754 1.2628677327929432
1086.3366476015242 1.2622040836360138
1087.8756288868276 1.2615345722924012
1089.4104273101052 1.2608584938226346
1090.9406577165228 1.2601762459011294
1092.465547995194 1.2594891722420745
1093.9868118019976 1.258797817118616
1095.5021922554633 1.258101841745402
1097.0131969258834 1.2573999217601852
1098.5202383257135 1.2566917138541489
1100.0222943434717 1.2559769212162804
1101.519604976045 1.255255898416308
1103.0120267635152 1.2545304998422584
1104.5009335111667 1.253799710066942
1105.9854804568695 1.2530648631047521
1107.4654239296392 1.2523233219585288
1108.939568609422 1.2515755469630023
1110.4089093702505 1.2508216321901717
1111.87233100987 1.2500618357050572
1113.3314006594892 1.2492966067471014
1114.785306610872 1.2485260146838573
1116.2338104746652 1.2477464209677098
1117.6773706067436 1.2469622211869478
1119.1168668723108 1.2461712531040139
1120.5508543179997 1.2453741802668492
1121.9790564073742 1.244569947957197
1123.4023153361047 1.2437583407126052
1124.820477503956 1.2429376221084527
1126.2325855646056 1.2421111533816369
1127.6391489833534 1.2412753440082689
1129.0398937644113 1.2404353829291228
1130.4349819178105 1.2395888238148709
1131.8253298700176 1.2387359163801965
1133.2095361613176 1.2378752166271854
1134.589329528592 1.2370082881683302
1135.9631302356838 1.2361352247062471
1137.3320890461516 1.2352558196486416
1138.6947803798475 1.2343681273751792
1140.051429139381 1.2334743983723855
1141.4010585336646 1.2325696732091533
1142.7446745337045 1.2316574679550527
1144.08091866047 1.2307377954913248
1145.4120664489649 1.2298123153888438
1146.736348017025 1.2288785221932299
1148.0557217523012 1.2279378867524677
1149.367533204255 1.2269896810418106
1150.6738309543912 1.226031475764803
1151.9728216800122 1.2250642893242527
1153.265761664058 1.2240882893056304
1154.5527534235555 1.2231060812759547
1155.8333217929917 1.2221144173191225
1157.1063526050918 1.2211163672308136
1158.3720846087501 1.2201071218742372
1159.6305821366939 1.219089729658702
1160.882571893677 1.2180630995292407
1162.1295981353308 1.2170317287122543
1163.3685464008522 1.2159911280971554
1164.602065389736 1.2149422339177902
1165.8268498868445 1.2138797287132643
1167.0451002416044 1.2128126866082605
1168.2562431570002 1.2117341363271179
1169.462676021862 1.2106495520376377
1170.6597757607246 1.209555119609812
1171.8496843144374 1.2084527917684211
1173.0330247769327 1.2073423739509783
1174.2078181113643 1.2062212193868378
1175.3751351315548 1.2050902756773605
1176.5350565317576 1.2039545520735913
1177.6874181908352 1.2028052062674486
1178.8328081496975 1.2016498034615066
1179.970798918859 1.2004829033557216
1181.1001203932308 1.1993078439755178
1182.221187672876 1.1981197420771501
1183.334836459534 1.1969274510259882
1184.4408943325238 1.195727054492749
1185.539262682954 1.1945152743819323
1186.6320371814902 1.1932950547938233
1187.71557524588 1.192063353827381
1188.793178136558 1.1908238504619495
1189.8618222965113 1.1895771851569754
1190.9228075162546 1.1883218046114232
1191.9755517276742 1.1870587628047491
1193.0193983823638 1.1857866487929816
1194.0569372426191 1.1845084908023513
1195.0857407027718 1.1832219249991296
1196.1054503252417 1.1819279991659897
1197.1181409431344 1.1806250664557043
1198.1238755440468 1.1793141841597374
1199.1221734751698 1.1779944622467236
1200.113766289744 1.1766697086359992
1201.0962563708497 1.1753351541099306
1202.0713303803846 1.1739908853331145
1203.0375852687494 1.1726394849530923
1203.9970567588086 1.1712832961893793
1204.9492879370782 1.1699198667767898
1205.8930058684189 1.1685521897955193
1206.8308605679338 1.1671729662304045
1207.7609407050345 1.1657886907762272
1208.6830057525256 1.1643987345742648
1209.597374591109 1.1630027678605463
1210.5040785809647 1.1616001463454328
1211.4008685019073 1.1601903622475644
1212.288512817855 1.158775725046852
1213.166505750469 1.1573562656009584
1214.036060965834 1.1559310934037013
1214.89739069411 1.1544992378513115
1215.7506519450842 1.1530618887596618
1216.5965088803014 1.1516179886332438
1217.4367771524128 1.1501695172163655
1218.2693877723943 1.1487120659131411
1219.0911093562943 1.1472495749804807
1219.904783613577 1.1457807936334679
1220.7074015966962 1.1443069830775268
1221.502914313618 1.1428282463397603
1222.289984540497 1.1413441151656032
1223.0712682052852 1.1398570440104228
1223.844619943591 1.1383654030477994
1224.610504355842 1.1368695511644542
1225.3726579256452 1.1353658736778476
1226.1246698950113 1.1338586996162323
1226.8679349812035 1.1323456774192349
1227.598536436316 1.1308270501773727
1228.3198588506941 1.1293045304499745
1229.0363946187738 1.1277787025977095
1229.746626350048 1.126247093323425
1230.4468251605217 1.1247118132373592
1231.1339711225144 1.1231703503430024
1231.813616138962 1.1216290410794323
1232.4823692331836 1.1200786556852236
1233.1445679991164 1.1185285309952511
1233.7935989182 1.1169710227499658
1234.4359672766511 1.1154105722226653
1235.0652099792424 1.1138405099450137
1235.684313225228 1.1122700015483244
1236.2933360897846 1.1106899067594216
1236.8931961606172 1.1091092458717369
1237.4816900648261 1.1075195425992315
1238.0595417594434 1.1059318677027323
1238.626371797456 1.1043346810751538
1239.1808800822082 1.1027423142178572
1239.7256101784114 1.1011375151984881
1240.2594710123858 1.0995358568138789
1240.785806685049 1.0979202261936907
1241.2966332277447 1.0963117967309381
1241.8045459703953 1.0946906074999019
1242.295136493087 1.0930726205910697
1242.7837907764992 1.0914460791576983
1243.258467836707 1.0898191707071574
1243.7291829768128 1.0881830964894328
1244.190245233789 1.0865452408567666
1244.6437292856842 1.0848961861888853
1245.0834647463046 1.0832488340310167
1245.5192665402328 1.0815959812990787
1245.941551218381 1.0799394450095707
1246.3543374568526 1.0782812450579968
1246.7481935494452 1.0766215436951225
1247.134640955115 1.0749555851122796
1247.506715692533 1.0732869137562326
1247.8729172166443 1.0716116092280263
1248.2306856101204 1.0699334091292614
1248.583986868068 1.0682538148172485
1248.9185462605246 1.0665725304690372
1249.2514380006949 1.0648855803896278
1249.5681433622385 1.0631922549358133
1249.8838347593733 1.0614955499256105
1250.187207419113 1.0597991247793532
1250.4797778945633 1.0581031758557462
1250.763173335666 1.0563978969728918
1251.0382195993507 1.0546858780105202
1251.3009477221792 1.0529738260685895
1251.5536571719285 1.0512531004561276
1251.8019629078046 1.0495343368608783
1252.0378291531858 1.0478109055347344
1252.2629707104743 1.0460801427815349
1252.4790380996678 1.0443519946031441
1252.6895070603248 1.0426170410918114
1252.888917238264 1.0408802895089224
1253.0827690041006 1.0391362996469116
1253.266241932939 1.0373941140080423
1253.442904499109 1.0356468618417933
1253.611889153161 1.0338914097786875
1253.773057984617 1.0321356964395945
1253.9222473468117 1.030382908491474
1254.0667417573643 1.0286194158174586
1254.19734558328 1.0268505157028973
1254.3191289242254 1.0250828666843643
1254.4283183311081 1.0233103976984819
1254.5325354054357 1.0215298473634158
1254.6238058186257 1.0197508834357873
1254.710029021844 1.0179649857251183
1254.789451524736 1.0161861176320808
1254.8626198804286 1.0143974990846414
1254.9290897147903 1.012603999704363
1254.9876895861 1.010801541075053
1255.0971314297124 1.0089820075430407
1255.1692914149253 1.0071466067180066
1255.2588678136383 1.0053157748796195
1255.3245520640628 1.0034614083336586
1255.3832653409497 1.0016271023950551
1255.4439937257894 0.99979044563177455
1255.4961711047176 0.99795071373349009
1255.536015075014 0.9961039558302246
1255.5673302704251 0.99427216140872299
1255.6036192169668 0.9924047183821777
1255.6187339883004 0.99058197715703522
1255.625964581266 0.98874078834722978
1255.6275725038422 0.98690050401591545
1255.6193382340534 0.98506610946286244
1255.6125660706753 0.9832268550920743
1255.5989384490326 0.98138913374649883
1255.5764414887567 0.97955060472146482
1255.5482030518815 0.97771177902696771
1255.5274361382897 0.97587455062475748
1255.511347159486 0.97403286546666823
1255.4765412308611 0.97219524747243813
1255.435077919238 0.97034920016692239
1255.3862134323854 0.96851161170020583
1255.3315793555018 0.96666983577153076
1255.2724856397722 0.96482853713686589
1255.2029599980967 0.96298497627154089
1255.1269952740631 0.96114158178029763
1255.0455325754215 0.95929719123986124
1254.9649003861257 0.95745531119366922
1254.8799941014008 0.95560908581538062
1254.7885041626591 0.95376423438711966
1254.6951829869365 0.95191572945961422
1254.6057325703644 0.95006625683010193
1254.514553322926 0.94821690760087052
1254.4184572985678 0.94636726174857844
1254.3222532564243 0.94451354529963749
1254.2201454614647 0.94266565321637441
1254.1096625085831 0.94080821780355195
1253.9966372881813 0.93894631753360558
1253.8770477601906 0.93708956858766845
1253.756813629764 0.93523051005335234
1253.6297964374523 0.9333715991134881
1253.5044342979322 0.93151529385702247
1253.3821134851391 0.92965917537130127
1253.2661742234573 0.92780148638436499
1253.1480346212634 0.92594460796562161
1253.0199597282399 0.92409199293128041
1252.8965618950417 0.92223807768383215
1252.7673868910667 0.9203787209560127
1252.6363786942015 0.9185234411374199
1252.4996949723677 0.91667472631677838
1252.359286689897 0.9148257756255781
1252.2157670530366 0.91297701993615898
1252.0757950677828 0.91112992564922657
1251.9537068029695 0.90927352122880212
1251.8175383279342 0.90740834636876189
1251.6898620751508 0.90554347312497707
1251.5630886753654 0.90368803500731254
1251.4349892777748 0.90183322679649969
1251.2987541567045 0.89998892133381336
1251.1601740927001 0.8981436061741952
1251.013037121909 0.89630003134583969
1250.8671377063974 0.89445799950631222
1250.7216686744207 0.89261160792176619
1250.5754354775236 0.8907710290063503
1250.4282330420558 0.88893084356117391
1250.2824747993586 0.88709002494429801
1250.1364070739721 0.8852519016859467
1249.9902688326151 0.88341615252545669
1249.8480314925923 0.88158208337983557
1249.7170129194226 0.8797474780453427
1249.5778804551455 0.87791304584852925
1249.4465469286667 0.87608051128453845
1249.322607509891 0.8742454587009183
1249.2011274397278 0.87242321597660166
1249.071835364081 0.87059463136906323
1248.940176877352 0.8687750536299047
1248.8074484570402 0.86695737409796614
1248.6768663426449 0.86514212539293833
1248.546240152447 0.86333162748435976
1248.4154533557835 0.86151933117878776
1248.2909123214124 0.85970700720185278
1248.1617367112194 0.85789243877613974
1248.0419174699214 0.85608371811918649
1247.918275219497 0.85428056803224817
1247.7980942304387 0.85248224087000235
1247.6805115774987 0.8506833938359224
1247.561267038084 0.84888909524124612
1247.4451534790323 0.84709743329801113
1247.331637062554 0.84530971190835491
1247.2174395803856 0.84352277057368319
1247.1083452530738 0.84174055508997825
1247.0028770537504 0.83995819922340309
1246.9044968835008 0.8381789717664252
1246.807606389968 0.8363976855994818
1246.714785132014 0.83462367313831543
1246.6238597482386 0.83285320208442204
1246.5352019221775 0.83108640110634668
1246.4492358463638 0.82932278751366006
1246.3641805440402 0.82756165018263161
1246.2852380892068 0.82580519973601363
1246.2102741440558 0.82405046067365073
1246.138107984321 0.82229906940254804
1246.068671665165 0.82055281083945675
1246.0048625944273 0.81880866456829871
1245.9482413866076 0.81706912173067903
1245.8901163212179 0.81533261974774773
1245.8346557727987 0.81360047102804489
1245.7825573626642 0.81187056490606224
1245.7345697134483 0.81014540842063154
1245.6885429839901 0.80842031065059028
1245.652780853552 0.80670080687953816
1245.6241614318064 0.80498133201802224
1245.6026458579279 0.80326611818938931
1245.58313474286 0.80155512214248292
1245.5650476234423 0.79985160351464735
1245.5491442560647 0.79815064773844635
1245.5374526436296 0.79645660026068954
1245.529094726705 0.79476475566346461
1245.5251776956845 0.79307786481342468
1245.5247445041812 0.79139358818693761
1245.5302029566553 0.78971421370388706
1245.5389091335594 0.78803794320637754
1245.5548573991787 0.78636694173774646
1245.5741088412296 0.78469743735326591
1245.596877329342 0.78303407792356017
1245.622811985519 0.78137433912863796
1245.6533875290497 0.77972061930778347
1245.6868744423768 0.77806999967088852
1245.7247045788185 0.77642373319040092
1245.7661305215067 0.77478286002075147
1245.8141914990038 0.77314674593894406
1245.8661153840321 0.77151416590199284
1245.9259605470572 0.76988547108768546
1245.986654072905 0.76826008226280806
1246.0548577226116 0.76663709602218899
1246.1249213137269 0.76502269415181545
1246.200224310893 0.76341148491140565
1246.2810835045443 0.76180569008666588
1246.365520812432 0.76020362558634169
1246.4561301626227 0.75860449024468635
1246.550503977897 0.75701152620262568
1246.6510564088758 0.75542429376654041
1246.7537044654594 0.75384033120045202
1246.8627604258752 0.75226123406767409
1246.9770364357976 0.75068471349064791
1247.0945357329667 0.74911443559158397
1247.2167326087203 0.74754729950011645
1247.3465229825138 0.74598747627914386
1247.4773114636203 0.74443138961690392
1247.6148174251186 0.74287572510233979
1247.7579782824823 0.74132724142023776
1247.9048255845853 0.73978452352831137
1248.0551601492725 0.73824541444865099
1248.2109906802493 0.7367106579253524
1248.3725132718357 0.7351804751719877
1248.5375111478797 0.73365389500118583
1248.7063865359014 0.73213214867608511
1248.8799730867695 0.73061431794354892
1249.0586438263542 0.72910031500890504
1249.2438861803976 0.7275908279381299
1249.434012825868 0.7260857267368076
1249.628542880687 0.7245850488878971
1249.8285550228156 0.72308849163387701
1250.032969042331 0.72159655122721333
1250.2423322834259 0.72010880598571436
1250.456428506579 0.71862574691730574
1250.6745654636243 0.71714696485291463
1250.8971432130909 0.71567234014552028
1251.1249883519333 0.71420135787555239
1251.3573956972896 0.71273494671617721
1251.5939533575722 0.71127265038870158
1251.8357812476568 0.70981507066217009
1252.080827234055 0.70836146198223504
1252.3309275128872 0.70691105191707915
1252.585947804957 0.70546441288652151
1252.8460954330162 0.70402019024755491
1253.1101441258877 0.7025816092922863
1253.3794790705301 0.70114745866100625
1253.6526351329053 0.69971793265820104
1253.9303688270213 0.69829168773846884
1254.2129457502929 0.69687031179209646
1254.5007734664466 0.6954534552600794
1254.7930269864526 0.6940405622935949
1255.0900415170101 0.69263196506539226
1255.3917706913942 0.69122747713783839
1255.6976852729695 0.68982682157820874
1256.0076774938345 0.68843039059726541
1256.3222426674567 0.68703830211744266
1256.6417922344945 0.6856494835764444
1256.965194640594 0.68426582476299258
1257.2929556000747 0.68288607315629091
1257.625426598751 0.68150953402019043
1257.9620380685735 0.68013743546174044
1258.3035454754158 0.6787693863455635
1258.6515691886293 0.67740477992308301
1259.002536085586 0.67604550156486787
1259.3575419407516 0.67469029817794379
1259.7175879894826 0.67333960277335547
1260.0810285585426 0.67199180544001491
1260.4498666941656 0.67064828464477688
1260.8235179145545 0.66930933722710395
1261.2015683280313 0.66797430741885444
1261.5839872582892 0.66664181618796181
1261.971582503908 0.66531498750717966
1262.3626191631122 0.6639902152524777
1262.7585075373106 0.66267140815408387
1263.1589185759497 0.66135549736137278
1263.563695696711 0.66004441406646375
1263.9725433427416 0.65873679083317194
1264.386769902242 0.65743371258332794
1264.8054590766696 0.65613322975087407
1265.229178452932 0.65483716217349885
1265.6568954059394 0.65354541566673308
1266.0895323554946 0.6522570670330412
1266.5263232087927 0.65097143980987004
1266.9677982590606 0.64969010958189488
1267.4142183201254 0.64841346153554824
1267.86678283427 0.6471400045708765
1268.3226768936306 0.64586993630608414
1268.7830986972965 0.6446034665842203
1269.2481262835195 0.64334056114126725
1269.7178224004965 0.64208097698631761
1270.192641919271 0.64082574893888911
1270.6711732449019 0.63957321855844917
1271.15552919824 0.63832496690560625
1271.6442195156435 0.63707926900155587
1272.1378509918845 0.63583766399198527
1272.6357628377866 0.63459913483714425
1273.1381534315938 0.63336399905360297
1273.644604579012 0.63213183196056011
1274.1565033478169 0.63090355901780915
1274.6734186565013 0.62967940015958956
1275.1957556356297 0.6284612921693794
1275.7220433948817 0.62724159657373335
1276.2542851987128 0.6260289452059471
1276.7903505275353 0.62481620843336771
1277.3300531955192 0.62360484599949029
1277.875360398429 0.62239905437782717
1278.424950326983 0.62119669145411627
1278.979910310155 0.61999742378966871
1279.5383525647849 0.61880165521172603
1280.1022878737956 0.61760866376010481
1280.6704038046364 0.61641877856772775
1281.2440178660904 0.61523176751222963
1281.821766342822 0.61404868736588181
1282.4042617555167 0.61286695408079905
1282.9905744202208 0.61168914460178125
1283.582196439065 0.61051441565542142
1284.178879320063 0.6093431359235475
1284.7803266670678 0.60817434583020369
1285.3857455089942 0.60700937931573606
1285.997307177367 0.60584682478232244
1286.6120780963615 0.60468745789064782
1287.2323739977755 0.60353096301388998
1287.8565347797735 0.60237753800475113
1288.4860362923566 0.60122672848168612
1289.1192246192345 0.60007909727877984
1289.7580771118298 0.59893390227282128
1290.4002035005965 0.59779087675766895
1291.0483671294244 0.59665176599749747
1291.7000222793483 0.59551377065470024
1292.3580018288571 0.59438082559357208
1293.0191990162875 0.59324909127896353
1293.686407057076 0.59212197118473342
1294.357070335265 0.5909962141545444
1295.0331351909554 0.58987405598403431
1295.7124940299454 0.58875509970527262
1296.3979227962523 0.58763866155318889
1297.0852378783718 0.58652408129532974
1297.7792366018064 0.5854129409827239
1298.4772560035685 0.58430856438748791
1299.181673578451 0.58320357385512989
1299.8878456857253 0.58209961393254928
1300.6015342576607 0.58099961929653732
1301.3170049690257 0.57990144734780669
1302.0392352913364 0.57880626021396264
1302.763629464167 0.57771348817381718
1303.4938717918485 0.57662396684695771
1304.226545152289 0.57553618236587434
1304.966335117769 0.57445165565256151
1305.7093700998005 0.57336943444310529
1306.4574495004551 0.57229038153028622
1307.208593859234 0.57121337127255811
1307.9650794263166 0.57013906316373986
1308.7244417047011 0.56906728502942361
1309.4899663346719 0.5679987783585565
1310.2582169702619 0.56693234122548852
1311.0318071252234 0.5658685508204554
1311.8087080369362 0.56480721557191982
1312.5904038443891 0.56374914504439178
1313.375474658791 0.56269298878282659
1314.1658738817723 0.56164012562434162
1314.959871506289 0.56058927528718627
1315.7588828674186 0.55954181090356681
1316.5618231011836 0.55849654400563109
1317.3692992043646 0.55745452396018091
1318.1809272480837 0.55641451057550873
1318.9972311355893 0.55537790598250547
1319.8176195999408 0.55434284169284453
1320.6418143965238 0.55331098094146458
1321.4701445100382 0.5522820885676929
1322.3034409378176 0.55125517456082596
1323.1404759664654 0.5502316103851923
1323.9817803155477 0.54921023681423875
1324.8275190540185 0.54819190966317255
1325.6776183340942 0.54717591022354028
1326.532331348551 0.54616292722249271
1327.392898434886 0.54515199946570891
1328.256975334593 0.54414503067076059
1329.125730245088 0.54313957940789803
1329.9971562270093 0.54213846871266247
1330.8731289769974 0.54113935112594802
1331.7526152319513 0.54014364780544333
1332.6374740919496 0.53915048550071698
1333.5255550014278 0.53815994521477895
1334.418470092376 0.53717228233648184
1335.3153512995023 0.53618757183239241
1336.2170141918357 0.5352053705824249
1337.12178241751 0.5342260200839013
1338.0311934342524 0.53324957879533075
1338.9441150376397 0.53227581872685992
1339.8617982850637 0.53130463516247961
1340.7830170706775 0.5303360326485872
1341.7092080107218 0.52937028984636636
1342.6390683194504 0.52840852752074485
1343.573452883147 0.52744841134105347
1344.5118575333966 0.52649311728197445
1345.4556088183758 0.52553883326836082
1346.4025422942652 0.52459000430378577
1347.354571152131 0.52364164136252267
1348.310243192371 0.52269847036289019
1349.2709917052807 0.52175593517432972
1350.235546200894 0.5208191467455241
1351.204700370704 0.51988253471560486
1352.1780650779615 0.51895134669800291
1353.155871521315 0.5180200677366904
1354.1386255669872 0.51709502485433179
1355.1259877340158 0.51617006753041395
1356.1169762381123 0.51525132708166388
1357.1142464927061 0.51433334055365909
1358.1151270653681 0.51342094121487214
1359.120382656006 0.51250884155924903
1360.1293686928398 0.51160251392320333
1361.1436473269164 0.51069773042558608
1362.1613812306493 0.50979688763806574
1363.1855269057833 0.50889852922855039
1364.2130304730385 0.50800428729977187
1365.2456362349515 0.50711218122106039
1366.2815452402353 0.50622425043335262
1367.322836385941 0.50533891953245702
1368.368388307155 0.50445723775700635
1369.4187493139525 0.50357825470071882
1370.4729519629375 0.50270288784701256
1371.5323520065758 0.50183024320211056
1372.596175352038 0.50096180424737913
1373.664543956307 0.50009541599043073
1374.7373057210916 0.49923322324353442
1375.8154072349348 0.49837318923012691
1376.898246267409 0.4975179055317962
1377.9864428037679 0.49666484530999566
1379.0789702175632 0.49581600996063513
1380.1759328474348 0.49496955544810389
1381.278040655815 0.49412746153546994
1382.3850805264751 0.49328765848047695
1383.4961298165442 0.49245144926733986
1384.6124376363332 0.49161892135420615
1385.7327392656896 0.49078972670787013
1386.8583995854785 0.48996316263950851
1387.9882549823246 0.48914006227801471
1389.1228199173192 0.48832048150399332
1390.2622392015237 0.48750364280664965
1391.4067350615906 0.48668997478589299
1392.5558679092367 0.48587986658592974
1393.7094173991572 0.4850729337073354
1394.8675022979733 0.48426969299137163
1396.0302518715616 0.48346919939393057
1397.1974841514152 0.48267216514575345
1398.3695761632525 0.48187828743655059
1399.5461485082358 0.48108805625422929
1400.727868072518 0.48030093787674655
1401.9145405163972 0.47951678933061265
1403.1072206589556 0.47873702156520054
1404.3039473275844 0.47795936114914539
1405.5050703014924 0.4771853537079821
1406.7103549987921 0.47641429490621517
1407.9220332794853 0.47564932112623964
1409.134981725266 0.47488018466382076
1410.3579003351874 0.47412656470008113
1411.5799047723885 0.47336089685042543
1412.8131472109487 0.47261527294560202
1414.04377371566 0.47185495319492027
1415.2868150132028 0.47111667530268742
1416.5272017897817 0.47036297144929412
1417.7796891477271 0.46963175901993265
1419.029306882862 0.46888300978555286
1420.2916629064387 0.46815911811307853
1421.5501240641042 0.46741632373725545
1422.8222868507924 0.46669966703985394
1424.0900867869484 0.46596245733753855
1425.3721485919998 0.46525265140501282
1426.6490458843139 0.46452179851611691
1427.9397043728247 0.46381786772816741
1429.2267616175448 0.46309448938885234
1430.5268563822858 0.46239744488614198
1431.8230223221913 0.46167992445054978
1433.1291410545741 0.46098946300408944
1434.4334436898748 0.46027842245432127
1435.7516939046416 0.4595935454900924
1437.0648105410787 0.45888936418371751
1438.3898944943269 0.45821109596050807
1439.7119329817224 0.45752212362482986
1441.039059281683 0.45684191731919421
1442.372738810035 0.45616239107825574
1443.7123936083594 0.45548594183371327
1445.0578419392323 0.45481204706620509
1446.408450744896 0.45414170994757735
1447.7652168956586 0.45347664721364145
1449.1260915570056 0.4528121771942597
1450.4910156198603 0.45215112663399903
1451.860945390145 0.45149297549035255
1453.2354937091434 0.45083806622463635
1454.6148978261585 0.45018682569380641
1455.9983686632295 0.44953828314903582
1457.3863439121415 0.44889309081607826
1458.7794428683399 0.44825154310820164
1460.177437527307 0.44761230475676517
1461.5793662564913 0.44697648026207776
1462.9861017435494 0.44634344773133272
1464.396971460579 0.44571328484963496
1465.8122559281517 0.44508624475540176
1467.2317784022962 0.44446233238169053
1468.6558413082141 0.44384151321558801
1470.0842097684704 0.44322385875238507
1471.517257648434 0.44260943732570607
1472.9545205947918 0.44199816628906125
1474.395861849998 0.44138980518855875
1475.8421459752851 0.44078453161559372
1477.2930488219863 0.44018229550350024
1478.7482373336386 0.43958338419685777
1480.2077353154195 0.43898738294066558
1481.6711977483703 0.43839433895571633
1483.139374020434 0.4378041284051134
1484.6117920563806 0.43721727036053465
1486.0890024300002 0.43663322611146949
1487.570736897952 0.43605224175041751
1489.056748438254 0.43547412280253173
1490.5467803680262 0.43489940551102574
1492.040575446954 0.43432729896577821
1493.5391338870031 0.43375822580214018
1495.0423369295615 0.43319196460184473
1496.5497856876061 0.43262904261278101
1498.0613725114517 0.4320692821640254
1499.577661196723 0.4315125735504714
1501.097619024573 0.43095877469659483
1502.6226853594844 0.43040796372959084
1504.1521666762983 0.42985980071700375
1505.6860661481312 0.42931475466353675
1507.2236540339659 0.42877233399970227
1508.766066976541 0.42823348967850472
1510.3127420047852 0.42769711589985904
1511.8635812425555 0.42716389186989301
1513.418626127752 0.42663327145489821
1514.9774256405992 0.42610587848172143
1516.5409549933001 0.42558110560143575
1518.108828788971 0.42505962932611907
1519.6812021767157 0.42454098358009956
1521.2573297055844 0.42402529263969169
1522.8378807850481 0.4235123440697286
1524.4229390074395 0.42300235374795764
1526.011992883841 0.42249503608649996
1527.605071232186 0.421990838303829
1529.202475110931 0.42148927713646478
1530.8038139521666 0.42099079089619468
1532.4097631336745 0.42049476380094031
1534.0199523584881 0.42000187095114311
1535.6345847219397 0.41951131171056671
1537.2533554071576 0.41902440420329362
1538.8760923204663 0.41854040808403736
1540.5031559711517 0.4180589675859322
1542.134835286149 0.41757999771207371
1543.7702561480703 0.41710403795600659
1545.4093091055836 0.41663059669514702
1547.0526444276904 0.41616026322749328
1548.7000220644568 0.41569241869309059
1550.3518283644726 0.41522772461720564
1552.0077111023224 0.41476546157889183
1553.6676576138732 0.41430610836461917
1555.331575769902 0.41384944909959548
1556.9997845679623 0.41339530474191194
1558.6718804507352 0.4129440571737768
1560.3480696164768 0.41249557482402915
1562.0282732428439 0.41204959712963374
1563.7127051021853 0.41160678851972859
1565.401019826307 0.41116618340797295
1567.0933142615927 0.41072840146010992
1568.7895257519665 0.41029303274303647
1570.4898773385544 0.40986039765026328
1572.1941950684964 0.40943031938598656
1573.900107782313 0.40900863310359153
1575.6112677405765 0.40858394512322871
1577.32679017292 0.40816186041587738
1579.0466109191948 0.40774209136941397
1580.769437328393 0.40732509054562394
1582.4969204011338 0.40691067681637116
1584.2278392100877 0.40649858834697494
1585.963039154483 0.40608896318854043
1587.7018522683454 0.40568198568189828
1589.4449990165858 0.40527749364660287
1591.1921512329811 0.40487572509382214
1592.9429062404686 0.40447629570137961
1594.6975289931365 0.40407910868277713
1596.4562272873825 0.40368438968260167
1598.2183423218175 0.40329219668127625
1599.9843595198904 0.40290231156094036
1601.7543179740405 0.40251490657761529
1603.5277082481782 0.40212995156183567
1605.3050280498226 0.40174734870335366
1607.0858878478218 0.40136722032227512
1608.8705021110095 0.40098927685148589
1610.6589478575725 0.40061387131096565
1612.4511778393237 0.40024072387378079
1614.2469983319256 0.39986979290126057
1616.046207993894 0.3995014172579105
1617.8494235495823 0.3991352060592559
1619.6563112911408 0.39877138232742093
1621.466918189875 0.39840980656117186
1623.280611195553 0.39805067610854727
1625.0981992261172 0.39769368298073526
1626.9191822495027 0.3973387669825923
1628.7437760752598 0.39698623662514271
1630.571702596917 0.39663586436192877
1632.403259785574 0.39628787065189164
1634.2383349678876 0.39594189041929317
1636.0770488525209 0.39559824619683692
1637.9193529815504 0.39525689390299923
1639.7650602740773 0.39491782343160703
1641.6143602823295 0.39458078830712995
1643.4673552379952 0.39424570251363855
1645.322891460447 0.39391317792174396
1647.1824231150802 0.39358204471783659
1649.04422424434 0.39325462518034637
1650.9110994820214 0.39292757870719669
1652.7803281120252 0.39260357369220045
1654.6538306169475 0.39228071049230395
1656.5295387340504 0.39196076704994098
1658.4095148899917 0.39164211427043943
1660.292110070884 0.39132665316534138
1662.1789955188658 0.39101199585148649
1664.0678931983964 0.39070050674349627
1665.960529871342 0.3903899442986567
1667.8555608767108 0.39008239675143774
1669.755359536324 0.38977581810740597
1671.65711609853 0.38947240072560652
1673.5630549094788 0.38916968476379871
1675.4707195910885 0.38887021666640836
1677.3829362172771 0.3885714643707644
1679.2968344544506 0.38827571999351695
1681.2151859343592 0.38798080354827136
1683.135251634383 0.38768886161649485
1685.0596053716895 0.38739788533385378
1686.985696604188 0.38710989038269294
1688.9163489198338 0.38682288687507915
1690.8486501736293 0.38653874874775312
1692.7852688234757 0.38625558964167644
1694.7236094229986 0.38597531393360524
1696.665423125264 0.38569663884268113
1698.6100438383328 0.38541951266227392
1700.5576847526843 0.38514435270680908
1702.507990744872 0.38487084977413588
1704.4609738854274 0.38459945156060216
1706.4169244133782 0.38432951249555397
1708.3756995353444 0.3840616274233063
1710.337753702491 0.38379561785202188
1712.3024090463557 0.38353154411854473
1714.2697748017385 0.38326906589693543
1716.2399288555596 0.38300841411426562
1718.2127903668763 0.38274951662804518
1720.1883246833218 0.3824922699771684
1722.1669333109023 0.38223682701059586
1724.1482675036416 0.38198306155912953
1726.1320273191998 0.38173108198188088
1728.1186221675603 0.38148084030351731
1730.1077780051742 0.3812322698585906
1732.099547016132 0.38098550205055853
1734.0941210659282 0.38074030865602065
1736.0909297612939 0.38049677074846472
1738.0904481747184 0.3802548554732138
1740.0924767335434 0.38001459720485709
1742.097081626532 0.37977596507900668
1744.1041863720948 0.37953902371719672
1746.113601250263 0.37930367397156045
1748.1254065351807 0.37906991222835568
1750.1395289046834 0.37883789081003877
1752.1562052901334 0.37860739251567699
1754.1752858984187 0.37837849602936086
1756.196926655756 0.37815170420528271
1758.221011093521 0.3779261069072683
1760.2468743874447 0.3777023177675306
1762.2754187165772 0.37747991220840349
1764.3061146810217 0.37725896710462453
1766.3393626252582 0.37703969113574365
1768.3744334172402 0.37682186154991004
1770.4120731626172 0.37660566597185818
1772.451729923173 0.37639083101695431
1774.4939059882072 0.37617770823927904
1776.538309842491 0.37596590154525966
1778.5849460837303 0.37575574211226159
1780.6337713589874 0.37554701471421348
1782.6850639156132 0.37533979363416559
1784.737964445487 0.37513399179432932
1786.7934905617458 0.37492975232282805
1788.8507516857371 0.37472676803105121
1790.910193903777 0.37452554116479381
1792.9713837812226 0.37432544287865077
1795.0347642808588 0.37412712910682211
1797.1002276043375 0.37392999289278622
1799.167795561483 0.37373455037524744
1801.2371330069295 0.37354029859044968
1803.3088757615276 0.37334764207572863
1805.3822972795267 0.37315609452002502
1807.4578244794195 0.3729662263364345
1809.5348948887533 0.37277749448894182
1811.6145624011754 0.37259030158874723
1813.6960435573144 0.37240440443102468
1815.77929357044 0.37221985288993892
1817.863512040192 0.37203669491178321
1819.949971257155 0.37185491360981782
1822.0383020999993 0.37167438659270491
1824.1287186774393 0.37149504115028614
1826.2213075818327 0.37131719713667027
1828.315366330642 0.37114060051398801
1830.4111340273444 0.37096549544973245
1832.508680531968 0.37079153593094349
1834.6083638825178 0.3706190981994712
1836.709437669345 0.37044774086832027
1838.812286348414 0.37027796996679119
1840.916735982016 0.3701093395837356
1843.0225429795198 0.36994216123557377
1845.1302562612964 0.36977599234170683
1847.2396758849973 0.36961115452189636
1849.350650501224 0.36944763729036517
1851.4633872830113 0.36928549103775288
1853.5774495217147 0.36912449760551053
1855.6932578654869 0.36896483015745768
1857.8105171462346 0.36880630422940913
1859.9294635748272 0.36864912090437785
1862.04958371425 0.36849295763036743
1864.1714036949982 0.3683381971665351
1866.2944289274178 0.3681845337743983
1868.4192395856146 0.36803231280006327
1870.5450918381384 0.36788117335729986
1872.6728901633603 0.36773144921018552
1874.8017439867351 0.36758278379932707
1876.9322028776367 0.36743543193370298
1879.0639568278264 0.36728932026042305
1881.197303149051 0.36714429491428963
1883.3318638571927 0.36700049304538257
1885.467963957036 0.36685790614444569
1887.6051596190498 0.36671648827515074
1889.7440788800302 0.36657628093382033
1891.8837694315184 0.36643725476903383
1894.0252473416883 0.3662995279279726
1896.1675884862623 0.36616281047938143
1898.3114627126602 0.3660273978451169
1900.4562147115346 0.36589315903069436
1902.602400868102 0.36576014118757344
1904.7495513278654 0.36562831917476268
1906.8980449658334 0.3654977063961018
1909.047749495556 0.36536814955195557
1911.19904640616 0.36523983853498204
1913.3512622126893 0.36511268529427232
1915.5049986171155 0.36498659884379092
1917.6597455252404 0.36486169334992086
1919.8157345832892 0.36473793457944714
1921.9724326741596 0.36461521526725077
1924.1303688865707 0.36449371640575062
1926.2891770767546 0.36437323898686153
1928.4493625084742 0.36425397026634748
1930.6101511788545 0.36413566596656244
1932.7721979911726 0.36401856733879923
1934.9352852662685 0.36390251096871779
1937.0995950480153 0.36378760876422178
1939.2641865381552 0.36367375294824211
1941.4306112445413 0.36356123633128151
1943.5974246043709 0.36344960513492763
1945.7656651750715 0.36333926104311592
1947.9346402151787 0.36322985988713191
1950.1048551930392 0.36312160369584817
1952.275855831013 0.36301434498056157
1954.4482842131488 0.36290827963345823
1956.6209841065443 0.36280323321924929
1958.7949780130164 0.36269942822874313
1960.9695020689578 0.36259663277941045
1963.1453003084848 0.36249502386353072
1965.3216384628704 0.36239428102978605
1967.4993065775357 0.36229478711232477
1969.6775968627612 0.36219618431199463
1971.8568126768823 0.36209888086262193
1974.0364833794388 0.36200239616575874
1976.2170613094013 0.36190733311831119
1978.3982732438726 0.3618131867387247
1980.5808343699925 0.36172015221624121
1982.7632856181342 0.36162805373726925
1984.947073812046 0.36153707174284794
1987.1311880398778 0.36144703830552649
1989.3163295203296 0.3613583115193732
1991.5016644528955 0.36127037298360837
1993.688490322155 0.36118359539112865
1995.8755871454623 0.36109767719250579
1998.0634089891491 0.3610130975666177
2000.251715898212 0.36092922582124681
2002.4418558940117 0.3608466219880575
2004.631950600673 0.36076483442743262
2006.8234831365842 0.36068429602890095
2009.015199173526 0.36060449525161858
2011.2077602712409 0.36052598868195107
2013.4016794273027 0.36044842091628021
2015.5969778653239 0.3603719788768811
2017.7918337814513 0.36029648485215815
2019.989032987102 0.3602220227263831
2022.1863164822778 0.3601486193642629
2024.3859526454291 0.36007597839709649
2026.5843841440787 0.36000466329880093
2028.784603143248 0.35993437800068312
2030.9848353936875 0.35986498341249967
2033.1867278618533 0.35979678693746231
2035.3888258655168 0.35972937975919306
2037.5926942004405 0.35966319034524358
2039.7955075432185 0.35959773213244001
2041.9988504746145 0.35953374566087609
2044.2024139926286 0.3594702877164771
2046.4065880705252 0.35940833999476729
2048.6101589233185 0.35934715871945605
2050.8155042077788 0.35928720397947567
2053.0198107394076 0.35922788361439084
2055.2261283569624 0.35916994383611039
2057.432732375465 0.35911244037521961
2059.640903413083 0.35905639889215873
2061.8476191950235 0.35900105178390779
2064.0550120474477 0.35894722264298073
2066.261836422185 0.35889408115559263
2068.4704984508307 0.35884214168504958
2070.6783629371835 0.35879107042701641
2072.888666337682 0.35874107194117344
2075.0980890425085 0.35869188906070343
2077.3102896107084 0.35864386030098744
2079.5211246061203 0.35859667260589023
2081.7333749383547 0.35855071948707329
2083.9444124014794 0.35850529418104393
2086.1571449462376 0.35846129230373247
2088.370027556364 0.35841772469500049
2090.582209468921 0.35837586121221682
2092.7948354869895 0.3583341186232023
2095.0073968058837 0.35829414234587603
2097.21983784244 0.3582542517332285
2099.434136247616 0.35821612452836821
2101.6472206279454 0.35817838032072413
2103.8599648720287 0.35814240892869154
2106.073565856399 0.35810624043551031
2108.2872097918403 0.35807219991017319
2110.501125759544 0.35803787951954869
2112.7152802551113 0.35800611468498922
2114.9290626861857 0.35797411326646772
2117.143807989043 0.35794434710891238
2119.3586192629828 0.35791449731708491
2121.5746812730963 0.35788696695300631
2123.789856694265 0.35785904234772919
2126.006201606514 0.35783324912125136
2128.221998666628 0.35780753927818276
2130.438872705283 0.35778384448535389
2132.6541730802473 0.357759820875933
2134.8703355191183 0.35773751825612599
2137.0846985074722 0.3577148000778953
2139.300743749775 0.35769367854257988
2141.5169481929615 0.35767297659405317
2143.7370026165017 0.35765355504133756
2145.953537070053 0.35763455453166743
2148.172956894302 0.35761769571098256
2150.390408369864 0.35760125685284105
2152.6096733901913 0.35758749133896406
2154.8275970050604 0.35757385044523693
2157.0464247814803 0.3575620493006883
2159.265431044129 0.35755012861318469
2161.486164186042 0.35754052113172813
2163.7051152020344 0.35753061855804719
2165.9256906632772 0.35752282373429034
2168.1450032597777 0.35751459115898426
2170.366434287149 0.35750878224974841
2172.5871225447795 0.35750259266554918
2174.8088225452307 0.35749870165183595
2177.0294462090033 0.35749458735939277
2179.251258039379 0.35749265317398632
2181.471727991295 0.35749085646067041
2183.6929951122647 0.35749087154458292
2185.910580790851 0.35751570514345704
2188.132259150156 0.35751641920290461
2190.3516607350434 0.35751991718047382
2192.575158537575 0.3575219427340276
2194.795304697653 0.35752788490800314
2197.019356003546 0.35753249934377118
2199.243502618654 0.35751481211837316
2201.4642550945246 0.35754707370298666
2203.6886852699145 0.35755353020017727
2205.9118544770045 0.35756430344055018
2208.1373478685136 0.35757239815849229
2210.3583446200864 0.35758556867279317
2212.5841870056156 0.35759608606248666
2214.8051933403594 0.35761151997879387
2217.0305125688797 0.35762408952687524
2219.252205348983 0.35764091264213638
2221.477988498534 0.35765469226058477
2223.7010325104184 0.3576735043522748
2225.9281524859502 0.35768977286387715
2228.1504957432003 0.35771039430366702
2230.3772371140335 0.35772908144123955
2232.600570231027 0.35775098249683762
2234.8277489807815 0.35777119087589221
2237.051547828226 0.35779563467503916
2239.2786111617106 0.35781881807503157
2241.5013722004874 0.35784461784853722
2243.72788562479 0.3578691482478234
2245.9503833095196 0.35789789434461128
2248.177342960115 0.35792464922554151
2250.40021668822 0.35795457838873568
2252.6277470927785 0.35798302030710505
2254.850871582363 0.35801465612027383
2257.077891639368 0.35804497490904985
2259.3012088240703 0.35807927074688178
2261.5282984378373 0.35811132651394317
2263.7518286186582 0.35814747687318788
2265.9789836525597 0.35818150955120281
2268.202477872033 0.35821908682553694
2270.429428374888 0.3582553223132347
2272.6529554841595 0.358294648896746
2274.8798443785745 0.35833297795942859
2277.103117408974 0.35837428514497049
2279.3300273340947 0.35841464806308498
2281.5529374095336 0.35845760726419629
2283.7794730288397 0.35849960996394781
2286.002187189387 0.35854460387677711
2288.2286338724375 0.35858866920368476
2290.4514594444636 0.35863550866245902
2292.677648816079 0.3586819878912223
2294.900346922046 0.35872986602101281
2297.1264703689812 0.35877827403006229
2299.3492827603477 0.35882822016968607
2301.574929506865 0.35887821920079777
2303.7975055748757 0.35893041686848037
2306.0227740036594 0.3589819395997606
2308.2446516294585 0.35903511595878645
2310.469601680264 0.35908906459604711
2312.6915961454256 0.35914420955285864
2314.9162973219263 0.35919981911773013
2317.1373072256274 0.35925697321981892
2319.3617847593846 0.35931484683558468
2321.582960538333 0.35937410761829197
2323.8073161275147 0.35943331801431178
2326.027772846062 0.35949429222933449
2328.251357997857 0.35955515781028008
2330.47180073289 0.35961834556146061
2332.695147517619 0.35968165462915719
2334.914983000382 0.35974639726062774
2337.1378959262747 0.35981128825714748
2339.3574307855024 0.3598779611031318
2341.5799941510545 0.35994469287226544
2343.7986887930147 0.36001322693097798
2346.0208613602776 0.36008161452134269
2348.239421513915 0.36015202868938639
2350.461095444439 0.36022237257997619
2352.678922892955 0.36029443517222109
2354.899791714052 0.36036671033889445
2357.117585923556 0.36044061448284331
2359.3374149757374 0.36053205816240252
2361.555121179913 0.36060643750227794
2363.774191935621 0.36068256522998204
2365.9906316085303 0.36075996197172111
2368.2095061920622 0.36083757457577342
2370.4249351397575 0.36091699158332402
2372.6437585812137 0.36099583130667717
2374.8587565507523 0.36107693394753509
2377.0769529566364 0.36115789421560207
2379.291409655724 0.36124173202805565
2381.508798872941 0.36132450187059933
2383.7227831629007 0.3614091661506364
2385.9397172260115 0.36149243255568114
2388.1525291837456 0.36157882386518458
2390.3689888609315 0.36166474248007474
2392.5812024755073 0.36175344452545427
2394.7971162427316 0.36184141287882116
2397.009115057332 0.36193137373527312
2399.2244006794945 0.3620213678740809
2401.435842245045 0.36211302072529122
2403.6504027854385 0.36220493354185573
2405.8612457891595 0.36229809350444947
2408.0750519937324 0.36239179707136321
2410.2852376676765 0.36248689004723916
2412.498404014434 0.36258230779091039
2414.7076164807727 0.36267889565278488
2416.920334270898 0.36277612630567341
2419.129067554938 0.36287446147376978
2421.3411483819873 0.36297365898163925
2423.549017024903 0.36307318603188377
2425.760113492402 0.36317438438053579
2427.967710864176 0.36327577207737505
2430.178119144555 0.36337865344743231
2432.384753101522 0.3634817121810508
2434.5945091014064 0.36358613667042633
2436.800250356185 0.36369111807251359
2439.009194264071 0.3637972728881283
2441.214295084016 0.36390392334425087
2443.4225178438064 0.3640118567858458
2445.627259458915 0.3641201991266067
2447.83419878466 0.36422988646961907
2450.037915395801 0.3643400424095164
2452.2440953997943 0.36445149242479646
2454.4473003951002 0.36456390499986685
2456.652585937239 0.36467615162611716
2458.854607189114 0.36479029062051116
2461.059366395636 0.36490482180130857
2463.260853329606 0.36502018371932743
2465.464267757397 0.36513647236887531
2467.664969559585 0.36525244914305138
2469.867669126728 0.36537061400177945
2472.067234204193 0.36548904925607845
2474.2688245815466 0.36560861709097747
2476.4675540584612 0.36572851910671417
2478.668196691432 0.36584974930377701
2480.8662299633293 0.3659714625473246
2483.0657816165044 0.36609437765484232
2485.262657555224 0.36621758084518952
2487.460826846651 0.3663422274339706
2489.656997609733 0.36646671471792358
2491.854081030525 0.36659285849539797
2494.0488665547014 0.36671932892433179
2496.2453700365027 0.36684702837780492

==> graph/wpd_project/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> graph/wpd_project/wpd.json <==
{"version":[4,0],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":226.4248878923767,"py":664.9820627802691,"dx":"500","dy":"0.4","dz":null},{"px":877.8665919282511,"py":664.9820627802691,"dx":"2000","dy":"0.4","dz":null},{"px":9.026905829596412,"py":500.9932735426009,"dx":"500","dy":"0.4","dz":null},{"px":9.026905829596412,"py":173.01569506726457,"dx":"2000","dy":"1.2","dz":null}]}],"datasetColl":[{"name":"ambati","axesName":"XY","metadataKeys":[],"data":[{"x":10.5,"y":657.375,"value":[2.8145575697916883,0.018555080053049622]},{"x":13.38888888888889,"y":607.5,"value":[9.46647025282541,0.14020973762288258]},{"x":23.763157894736842,"y":494.86842105263156,"value":[33.35410810647282,0.41493968586131236]},{"x":22.5,"y":521.7857142857143,"value":[30.44557948393176,0.34928326298457124]},{"x":26,"y":468.4166666666667,"value":[38.504627542222615,0.4794605705118564]},{"x":29.666666666666668,"y":444.25,"value":[46.947439793765426,0.5384076894679992]},{"x":34.06249999999999,"y":413.71875,"value":[57.06922039078546,0.6128792436319883]},{"x":38.911764705882355,"y":389.05882352941177,"value":[68.23506533709393,0.6730295175262574]},{"x":45.85294117647059,"y":363.4117647058824,"value":[84.217715267822,0.7355875958991862]},{"x":56.27777777777778,"y":338.77777777777777,"value":[108.22178931632604,0.7956745982915332]},{"x":70.38235294117646,"y":317.05882352941177,"value":[140.6987747687848,0.8486512788300761]},{"x":87.4375,"y":296.875,"value":[179.96970327972102,0.8978834821367533]},{"x":106.38235294117646,"y":277.1470588235294,"value":[223.59184051120502,0.9460037012521685]},{"x":125.4375,"y":257.5,"value":[267.4679393411646,0.9939266328497791]},{"x":144.38235294117646,"y":238.14705882352942,"value":[311.09007657264857,1.041132155291737]},{"x":163.43750000000003,"y":218.1875,"value":[354.9661754026082,1.0898173341172288]},{"x":182.38235294117646,"y":199,"value":[398.5883126340922,1.1366193139091318]},{"x":200.4375,"y":179.625,"value":[440.16182630454006,1.1838786420377636]},{"x":220.38235294117646,"y":160.23529411764707,"value":[486.0865486955357,1.231173840624178]},{"x":239.16666666666666,"y":142.2,"value":[529.3390307114609,1.275165370048811]},{"x":260.5,"y":124.31818181818181,"value":[578.4608474477099,1.3187825423322217]},{"x":285.5,"y":113.86363636363636,"value":[636.0254764355017,1.344283176864973]},{"x":295.5,"y":116.05555555555556,"value":[659.0513280306185,1.3389366670160774]},{"x":306.9,"y":132.36666666666667,"value":[685.3007988490515,1.299150749486138]},{"x":315.4375,"y":141.80580357142858,"value":[704.9591196483824,1.2761268904805525]},{"x":326.5,"y":147.9090909090909,"value":[730.4314679754804,1.2612398061474477]},{"x":348.5,"y":146.45454545454547,"value":[781.0883414847372,1.2647877205172218]},{"x":358.07142857142856,"y":142.14285714285714,"value":[803.1273708686346,1.2753047523990522]},{"x":370.5,"y":133.9090909090909,"value":[831.745214993994,1.2953884819565236]},{"x":379.5,"y":132.35714285714286,"value":[852.468481429599,1.299173979877845]},{"x":397.5,"y":131.5,"value":[893.915014300809,1.3012647151314618]},{"x":434,"y":135.3125,"value":[977.9593726229851,1.2919652989513117]},{"x":460.5,"y":141.55555555555554,"value":[1038.9778793500445,1.2767372932209748]},{"x":486.5,"y":150.38888888888889,"value":[1098.845093497348,1.2551911049128675]},{"x":511.5,"y":165.0909090909091,"value":[1156.4097224851398,1.219330067654491]},{"x":512.7352941176471,"y":363.6470588235294,"value":[1159.254092388066,0.7350136685746641]},{"x":512.5,"y":380.55555555555554,"value":[1158.7123076446514,0.6937706133374655]},{"x":514,"y":345.9,"value":[1162.166185383919,0.7783021370267573]},{"x":515,"y":399.45,"value":[1164.4687705434305,0.647683452057042]},{"x":516.7941176470589,"y":325.4117647058824,"value":[1168.5998792119665,0.828276858809535]},{"x":519.5,"y":311.77777777777777,"value":[1174.8304037612331,0.8615327587804652]},{"x":523.2058823529412,"y":290.11764705882354,"value":[1183.3635134700119,0.9143659574878775]},{"x":523.5769230769231,"y":426.2307692307692,"value":[1184.217866334627,0.5823600373156697]},{"x":528.6333333333333,"y":265.2333333333334,"value":[1195.8606815514397,0.9750635547838132]},{"x":529,"y":187.9375,"value":[1196.7049627765941,1.1636028657761248]},{"x":533.0000000000001,"y":236.44444444444446,"value":[1205.9153034146411,1.045285157181683]},{"x":533.5,"y":214.05555555555554,"value":[1207.0665959943965,1.0998959363525462]},{"x":537.8124999999999,"y":447.59375,"value":[1216.9964944947903,0.530251644129671]},{"x":557.5,"y":464.77272727272725,"value":[1262.3286398226767,0.4883488351569676]},{"x":576.8,"y":480,"value":[1306.768533401252,0.45120660659839484]},{"x":600.5,"y":492.8636363636364,"value":[1361.3398016816786,0.4198297388907051]},{"x":624.5,"y":500.5,"value":[1416.6018455099588,0.40120318844939096]},{"x":651.5,"y":505.90909090909093,"value":[1478.771644816774,0.38800938188679335]},{"x":678.5,"y":509.59090909090907,"value":[1540.9414441235892,0.37902872363830276]},{"x":705.5,"y":512.0454545454545,"value":[1603.1112434304043,0.37304161813930903]},{"x":733.5,"y":513.5,"value":[1667.583627896731,0.3694937037695347]},{"x":760.5,"y":514.2727272727273,"value":[1729.7534272035464,0.3676088742605923]},{"x":787.5,"y":514.5,"value":[1791.9232265103615,0.3670545126403151]},{"x":814.5,"y":514.0909090909091,"value":[1854.0930258171766,0.36805236355681403]},{"x":842.5,"y":513.5,"value":[1918.5654102835035,0.3694937037695347]},{"x":869.5,"y":512.5909090909091,"value":[1980.7352095903186,0.3717111502506434]},{"x":896.5,"y":511.6818181818182,"value":[2042.9050088971337,0.37392859673175227]},{"x":924.5,"y":510.5,"value":[2107.377393363461,0.37681127715719387]},{"x":951.5,"y":509.5,"value":[2169.5471926702758,0.3792504682864135]},{"x":978.5,"y":507.77272727272725,"value":[2231.7169919770913,0.3834636166005203]},{"x":1004.5,"y":506.32727272727277,"value":[2291.5842061243948,0.38698935650548316]},{"x":1032.5,"y":504.5,"value":[2356.0565905907215,0.39144642393251217]},{"x":1059.5,"y":502.6363636363636,"value":[2418.226389897536,0.3959921892187852]},{"x":1086.5,"y":500.6363636363636,"value":[2480.3961892043517,0.4008705714772245]},{"x":12.035874439461884,"y":630.3789237668161,"value":[6.35103926096993,0.08440366972477076]},{"x":18.053811659192824,"y":571.7040358744395,"value":[20.20785219399533,0.22752293577981653]},{"x":20.31053811659193,"y":546.1278026905829,"value":[25.404157043879856,0.28990825688073407]},{"x":1095.2645739910313,"y":499.86491031390136,"value":[2500.577367205542,0.4027522935779817]}]},{"name":"ref","axesName":"XY","metadataKeys":[],"data":[]}],"measurementColl":[]}
